On the Economics of Ransomware

While recognized as a theoretical and practical concept for over 20 years, only now ransomware has taken centerstage as one of the most prevalent cybercrimes. Various reports demonstrate the enormous burden placed on companies, which have to grapple with the ongoing attack waves. At the same time, our strategic understanding of the threat and the adversarial interaction between organizations and cybercriminals perpetrating ransomware attacks is lacking. In this paper, we develop, to the best of our knowledge, the first game-theoretic model of the ransomware ecosystem. Our model captures a multi-stage scenario involving organizations from different industry sectors facing a sophisticated ransomware attacker. We place particular emphasis on the decision of companies to invest in backup technologies as part of a contingency plan, and the economic incentives to pay a ransom if impacted by an attack. We further study to which degree comprehensive industry-wide backup investments can serve as a deterrent for ongoing attacks.

==> results/C_A.csv <==
C_A, NE_a, NE_r, NE_att_payoff, NE_b, NE_org_payoff, SO_a, SO_r, SO_att_payoff, SO_b, SO_org_payoff
1.0, 35.249245180944875, 2.0583837405824865, 115.33988369635885, 2.48132065068055, 87.22045020227638, 30.824829046386306, 1.6666666666666667, 85.01700857389409, 3.0, 87.57196422992234
1.12751677852, 32.64897922087801, 2.061524330984721, 111.25272156682774, 2.47626782301176, 87.36703452588482, 28.447036337988436, 1.6666666666666667, 81.24247734073302, 3.0, 87.7310297490018
1.25503355705, 30.456116665512532, 2.064522918715568, 107.45505943597495, 2.471476888384622, 87.50531328135618, 26.441538657834492, 1.6666666666666667, 77.74629446512239, 3.0, 87.88132729481845
1.38255033557, 28.574347676524656, 2.0674011606681937, 103.90366477334184, 2.466908637524859, 87.63652322938563, 24.720334360760077, 1.6666666666666667, 74.48695017919582, 3.0, 88.02416442506004
1.51006711409, 26.936490994879694, 2.0701758007127427, 100.5650904894228, 2.462532739066216, 87.7616213026696, 23.222036417169008, 1.6666666666666667, 71.43232849400859, 3.0, 88.16055279337833
1.63758389262, 25.494065407793016, 2.0728601000215914, 97.41282933770952, 2.458325157447399, 87.88136596527106, 21.90234415903524, 1.6666666666666667, 68.55697572969217, 3.0, 88.2912941906892
1.76510067114, 24.2110891100164, 2.0754647729819764, 94.42545131250216, 2.454266462862307, 87.99637046963694, 20.728377871124618, 1.6666666666666667, 65.84031257128714, 3.0, 88.41703686541385
1.89261744966, 23.060219969601224, 2.0779986227582525, 91.58533836404611, 2.45034068324619, 88.10713903652439, 19.675152185126226, 1.6666666666666667, 63.265419469276104, 3.0, 88.5383137833621
2.02013422819, 22.020259188429037, 2.0804689865045094, 88.87779776834172, 2.44653449985943, 88.21409220888013, 18.723295171216023, 1.6666666666666667, 60.81818550510932, 3.0, 88.65556943846825
2.14765100671, 21.074483465715904, 2.082882055572885, 86.290424228039, 2.4428366685657377, 88.3175850940064, 17.857524417411298, 1.6666666666666667, 58.486696014698666, 3.0, 88.76917914265108
2.27516778523, 20.209499154812377, 2.0852431111019762, 83.81263039232653, 2.4392375939252804, 88.41792079009797, 17.065600048734062, 1.6666666666666667, 56.26078188115193, 3.0, 88.87946322309271
2.40268456376, 19.414435712508382, 2.0875567008028817, 81.43529444165726, 2.4357290095026567, 88.51536046539215, 16.337587757121184, 1.6666666666666667, 54.13168120291655, 3.0, 88.98669767969203
2.53020134228, 18.68036576152865, 2.089826773938973, 79.15049092280601, 2.43230373370648, 88.61013105673815, 15.665328889086325, 1.6666666666666667, 52.09178087894126, 3.0, 89.09112232513215
2.65771812081, 17.999880169857978, 2.0920567859789094, 76.95128199032371, 2.4289554804326525, 88.70243124074773, 15.042052174380139, 1.6666666666666667, 50.13441618271317, 3.0, 89.19294709829823
2.78523489933, 17.36677144305114, 2.0942497808539744, 74.83155326840114, 2.425678710188016, 88.79243612890258, 14.462084422575046, 1.6666666666666667, 48.25371317178553, 3.0, 89.29235702837735
2.91275167785, 16.775794243479822, 2.096408456410691, 72.78588320254234, 2.4224685115953997, 88.88030100488946, 13.920631692823605, 1.6666666666666667, 46.44446324807005, 3.0, 89.38951618620928
3.04026845638, 16.222481772361412, 2.098535217071746, 70.80943791013134, 2.419320506030001, 88.96616433266583, 13.413611507547117, 1.6666666666666667, 44.70202219795735, 3.0, 89.48457086452274
3.1677852349, 15.70300324011346, 2.100632216632821, 68.89788569907329, 2.4162307700970107, 89.05015020199485, 12.937522610404653, 1.6666666666666667, 43.02222811484119, 3.0, 89.57765216337579
3.29530201342, 15.214051983216631, 2.102701393362757, 67.04732693682116, 2.4131957720333332, 89.13237033492325, 12.489342727621779, 1.6666666666666667, 41.40133405911914, 3.0, 89.66887811136593
3.42281879195, 14.752756732553875, 2.1047444990332966, 65.25423602947092, 2.4102123190937617, 89.21292574586921, 12.066447484250006, 1.6666666666666667, 39.835952344955224, 3.0, 89.758355420597
3.55033557047, 14.316610576616828, 2.1067631231136184, 63.51541304921013, 2.407277513688388, 89.29190812572271, 11.666545489458045, 1.6666666666666667, 38.3230080905149, 3.0, 89.84618094984677
3.67785234899, 13.903413595043743, 2.1087587130784966, 61.8279431188031, 2.4043887165555233, 89.36940100404975, 11.287625913465085, 1.6666666666666667, 36.85970021594363, 3.0, 89.93244293313066
3.80536912752, 13.511226158453837, 2.11073259156645, 60.18916208492245, 2.401543515638313, 89.44548073139224, 10.927915811181066, 1.6666666666666667, 35.443468479557076, 3.0, 90.01722201806173
3.93288590604, 13.138330627352776, 2.112685970964907, 58.59662732966214, 2.3987396996212644, 89.52021731457467, 10.585845120863006, 1.6666666666666667, 34.07196544752945, 3.0, 90.1005921488055
4.06040268456, 12.783199721356374, 2.114619965878525, 57.048092810394735, 2.3959752353014085, 89.59367513104114, 10.260017758117307, 1.6666666666666667, 32.74303252356638, 3.0, 90.18262132114525
4.18791946309, 12.444470227956085, 2.1165356038442487, 55.54148760261822, 2.3932482481361568, 89.66591354297103, 9.949187589224916, 1.6666666666666667, 31.45467934215192, 3.0, 90.2633722315947
4.31543624161, 12.12092101728091, 2.118433834585136, 54.074897363055506, 2.390557005439313, 89.73698742784187, 9.652238339360206, 1.6666666666666667, 30.205065965879918, 3.0, 90.34290283818217
4.44295302013, 11.811454553476798, 2.1203155380392125, 52.6465482414831, 2.3878999017975557, 89.80694763892762, 9.368166696106712, 1.6666666666666667, 28.992487434147947, 3.0, 90.42126684716662
4.57046979866, 11.515081263935697, 2.122181531355751, 51.25479285718301, 2.3852754463590387, 89.87584140672078, 9.096068024570425, 1.6666666666666667, 27.815360294418888, 3.0, 90.49851413730299
4.69798657718, 11.230906258572515, 2.1240325750166846, 49.8980980251482, 2.3826822517085313, 89.94371269028534, 8.83512423006296, 1.6666666666666667, 26.672210813726117, 3.0, 90.5746911311797
4.8255033557, 10.958117992690777, 2.125869378213155, 48.575033972393754, 2.3801190240936188, 90.01060248596902, 8.584593396931059, 1.6666666666666667, 25.56166462111723, 3.0, 90.64984112148178
4.95302013423, 10.695978545992618, 2.1276926035849857, 47.28426482906837, 2.3775845548067167, 90.07654909963433, 8.343800904310502, 1.6666666666666667, 24.482437574302217, 3.0, 90.72400455869136
5.08053691275, 10.443815252334534, 2.1295028714129147, 46.024540214885526, 2.3750777125601297, 90.14158838754365, 8.11213177627873, 1.6666666666666667, 23.433327678170016, 3.0, 90.79721930565442
5.20805369128, 10.201013463879974, 2.131300763338823, 44.794687770515026, 2.3725974367177995, 90.20575397020009, 7.889024068701573, 1.6666666666666667, 22.41320791079525, 3.0, 90.86952086356163
5.3355704698, 9.967010272322453, 2.1330868256772826, 43.59360650737454, 2.3701427312689893, 90.2690774227655, 7.673963130727955, 1.6666666666666667, 21.421019835408593, 3.0, 90.94094257317121
5.46308724832, 9.741289041086015, 2.1348615723719435, 42.42026086881826, 2.3677126594468607, 90.33158844511676, 7.466476607427296, 1.6666666666666667, 20.455767895581815, 3.0, 91.01151579451066
5.59060402685, 9.52337462755108, 2.1366254876422, 41.27367541187028, 2.365306338909583, 90.39331501414108, 7.266130073038362, 1.6666666666666667, 19.51651430638541, 3.0, 91.08127006780524
5.71812080537, 9.312829194701388, 2.1383790283588504, 40.15293003205169, 2.362922937413723, 90.45428352048508, 7.0725232028924765, 1.6666666666666667, 18.602374467144642, 3.0, 91.15023325797623
5.84563758389, 9.109248528141267, 2.1401226261819, 39.057155665021604, 2.360561668919848, 90.51451889165578, 6.885286407200663, 1.6666666666666667, 17.712512832146132, 3.0, 91.21843168471358
5.97315436242, 8.91225878796495, 2.1418566894889395, 37.98553040810458, 2.358221790078699, 90.57404470310149, 6.70407786226059, 1.6666666666666667, 16.84613918462736, 3.0, 91.28589023984532
6.10067114094, 8.721513636075072, 2.1435816051186327, 36.93727601263856, 2.355902597053476, 90.63288327867721, 6.528580884796888, 1.6666666666666667, 16.002505266930093, 3.0, 91.35263249348768
6.22818791946, 8.536691688717807, 2.1452977399505055, 35.91165470471326, 2.353603422639744, 90.69105578170883, 6.358501603528474, 1.6666666666666667, 15.180901726070367, 3.0, 91.41868079025966
6.35570469799, 8.357494251600523, 2.14700544233941, 34.90796629748868, 2.3513236336496046, 90.74858229770965, 6.193566889000248, 1.6666666666666667, 14.380655339374925, 3.0, 91.48405633667547
6.48322147651, 8.18364330127935, 2.148705043420686, 33.92554556306384, 2.349062628531086, 90.80548190966547, 6.033522508493441, 1.6666666666666667, 13.601126489422867, 3.0, 91.54877928068385
6.61073825503, 8.014879681783746, 2.150396858299947, 32.963759835941104, 2.3468198351974174, 90.86177276668933, 5.87813147765373, 1.6666666666666667, 12.841706861446212, 3.0, 91.61286878420002
6.73825503356, 7.850961489871548, 2.152081187139721, 32.02200682362262, 2.3445947090440065, 90.9174721467447, 5.727172584521352, 1.6666666666666667, 12.101817339694335, 3.0, 91.67634308937009
6.86577181208, 7.6916626260320955, 2.153758316153656, 31.09971260287122, 2.3423867311336526, 90.97259651405307, 5.580439065050729, 1.6666666666666667, 11.380906082144548, 3.0, 91.73921957921782
6.9932885906, 7.536771491499209, 2.155428518517711, 30.196329782748634, 2.3401954065328976, 91.02716157172542, 5.437737412080521, 1.6666666666666667, 10.678446755419635, 3.0, 91.80151483324455
7.12080536913, 7.386089814199164, 2.1570920552066446, 29.31133581777433, 2.3380202627843913, 91.0811823100952, 5.2988863021490005, 1.6666666666666667, 9.993936913913792, 3.0, 91.86324467848688
7.24832214765, 7.239431588822031, 2.1587491757631416, 28.444231456477972, 2.3358608485019405, 91.13467305117342, 5.163715626617979, 1.6666666666666667, 9.326896508983225, 3.0, 91.9244242364771
7.37583892617, 7.096622118134022, 2.1604001190060975, 27.594539312297155, 2.333716732076397, 91.18764748960079, 5.032065615331566, 1.6666666666666667, 8.676866515668117, 3.0, 91.98506796650142
7.5033557047, 6.957497144297613, 2.1620451136838232, 26.761802545231507, 2.331587500481911, 91.24011873042708, 4.903786042543288, 1.6666666666666667, 8.043407665815685, 3.0, 92.04518970550667
7.63087248322, 6.8219020603803004, 2.1636843790773135, 25.94558364394073, 2.329472758173161, 91.29209932401407, 4.778735506137306, 1.6666666666666667, 7.426099277698633, 3.0, 92.10480270496726
7.75838926174, 6.689691193448364, 2.1653181255581786, 25.145463299088856, 2.3273721260652733, 91.34360129832523, 4.6567807722804435, 1.6666666666666667, 6.82453817329494, 3.0, 92.16391966499087
7.88590604027, 6.560727151689862, 2.1669465551053033, 24.361039359717022, 2.3252852405889333, 91.39463618883678, 4.537796178599301, 1.6666666666666667, 6.238337675335401, 3.0, 92.2225527659115
8.01342281879, 6.434880228916607, 2.168569861783934, 23.591925865286967, 2.3232117528140654, 91.44521506628169, 4.421663089804294, 1.6666666666666667, 5.667126677051527, 3.0, 92.28071369759235
8.14093959732, 6.312027860579192, 2.170188232190452, 22.837752146796106, 2.3211513276360685, 91.49534856241475, 4.308269400399373, 1.6666666666666667, 5.110548778284915, 3.0, 92.33841368663839
8.26845637584, 6.19205412611051, 2.171801845865801, 22.098161991034424, 2.319103643019256, 91.5450468939691, 4.197509079738744, 1.6666666666666667, 4.568261482262216, 3.0, 92.395663521698
8.39597315436, 6.074849293005986, 2.1734108756802173, 21.37281286264601, 2.3170683892926456, 91.59431988495686, 4.089281755233799, 1.6666666666666667, 4.039935447908526, 3.0, 92.45247357701504
8.52348993289, 5.960309398566022, 2.175015488191671, 20.66137517918252, 2.3150452684937517, 91.64317698745134, 3.9834923299861735, 1.6666666666666667, 3.525253793076857, 3.0, 92.50885383437713
8.65100671141, 5.848335865678334, 2.176615843980165, 19.963531634803385, 2.3130339937564397, 91.6916273009759, 3.8800506315360987, 1.6666666666666667, 3.0239114445185677, 3.0, 92.56481390359163
8.77852348993, 5.738835149413933, 2.178212097959855, 19.278976568691206, 2.3110342887392736, 91.73967959061143, 3.7788710887772545, 1.6666666666666667, 2.535614530819025, 3.0, 92.62036304160806
8.90604026846, 5.6317184115583245, 2.179804399670769, 18.607415374621905, 2.309045887091141, 91.78734230392477, 3.6798724344071587, 1.6666666666666667, 2.0600798148774047, 3.0, 92.67551017039511
9.03355704698, 5.526901220505283, 2.1813928935517173, 17.948563948458816, 2.3070685319512156, 91.83462358681062, 3.582977430561682, 1.6666666666666667, 1.59703416282737, 3.0, 92.7302638936696
9.1610738255, 5.424303274210147, 2.182977719195867, 17.302148170635665, 2.305101975480615, 91.88153129833063, 3.488112615528607, 1.6666666666666667, 1.1462140465787911, 3.0, 92.78463251256632
9.28859060403, 5.323848144137536, 2.184559011590298, 16.667903420958, 2.3031459784233164, 91.92807302462663, 3.395208069652636, 1.6666666666666667, 0.7073650774150195, 3.0, 92.83862404032989
9.41610738255, 5.2254630383489244, 2.1861369013407614, 16.045574123290354, 2.30120030969414, 91.97425609197727, 3.30419719873675, 1.6666666666666667, 0.28024156830880287, 3.0, 92.89224621610163
9.54362416107, 5.12907858206192, 2.1877115148827277, 15.434913317909695, 2.2992647459917803, 92.02008757906206, 0.0, 1.6699493299855581, 0.0, 2.994102821097716, 95.50294278191528
9.6711409396, 5.034628614178705, 2.1892829746797475, 14.83568225949805, 2.2973390714350574, 92.06557432849043, 0.0, 1.6865585415642266, 0.0, 2.9646169265862943, 95.51748038600591
9.79865771812, 4.942049998428211, 2.1908513994100347, 14.247650038920407, 2.2954230772206983, 92.1107229576491, 0.0, 1.7035014605346088, 0.0, 2.935131032074873, 95.53171765344398
9.92617449664, 4.851282447897617, 2.192416904142121, 13.670593227090267, 2.2935165613011246, 92.15553986891649, 0.0, 1.7207882460804502, 0.0, 2.9056451375634516, 95.54564544096414
10.0536912752, 4.762268361845664, 2.193979600500352, 13.10429553936666, 2.291619328080817, 92.2000312592888, 0.0, 1.738429473986378, 0.0, 2.8761592430520304, 95.55925423036022
10.1812080537, 4.674952673794607, 2.1955395968209346, 12.548547519054296, 2.2897311881299878, 92.24420312945828, 0.0, 1.75280504089135, 0.0, 2.852570527442893, 95.56990493575489
10.3087248322, 4.589282709991031, 2.1970969982991906, 12.003146238694557, 2.2878519579143486, 92.2880612923816, 0.0, 1.7711123292850184, 0.0, 2.823084632931472, 95.58291427071201
10.4362416107, 4.505208057409362, 2.198651907128605, 11.46789501794022, 2.2859814595398995, 92.33161138137301, 0.0, 1.786035824900365, 0.0, 2.799495917322335, 95.59307184026734
10.5637583893, 4.42268044054696, 2.2002044226322344, 10.94260315690235, 2.284119520511714, 92.37485885775389, 0.0, 1.8050476203426036, 0.0, 2.7700100228109132, 95.60544711888075
10.6912751678, 4.341653606327097, 2.201754641386974, 10.42708568394488, 2.2822659735058175, 92.41780901808797, 0.0, 1.8205509791556016, 0.0, 2.746421307201776, 95.61508281155818
10.8187919463, 4.262083216486662, 2.203302657341158, 9.921163116981624, 2.280420656153268, 92.46046700102971, 0.0, 1.836322958465618, 0.0, 2.722832591592639, 95.62447674578831
10.9463087248, 4.183926746880189, 2.204848561925916, 9.424661237402512, 2.2785834108356857, 92.50283779381049, 0.0, 1.8523706007032026, 0.0, 2.699243875983502, 95.63362258338361
11.0738255034, 4.107143393180909, 2.206392444160704, 8.937410875822051, 2.276754084491476, 92.54492623838564, 0.0, 1.872828936068222, 0.0, 2.66975798147208, 95.64469597606653
11.2013422819, 4.031693982504025, 2.2079343907533553, 8.459247708903067, 2.2749325284320707, 92.58673703726451, 0.0, 1.8853222964564982, 0.0, 2.652066444765228, 95.65114348842393
11.3288590604, 3.9575408905177367, 2.2094744861950275, 7.99001206656392, 2.2731185981675797, 92.62827475904199, 0.0, 1.9022417213347742, 0.0, 2.6284777291560903, 95.65950472164262
11.4563758389, 3.8846479636436637, 2.211012812850319, 7.529548748928089, 2.2713121532412486, 92.66954384365148, 0.0, 1.9194675757765733, 0.0, 2.6048890135469533, 95.66759016825414
11.5838926174, 3.812980445981596, 2.2125494510428982, 7.077706852420906, 2.269513057072198, 92.71054860735494, 0.0, 1.9370082605245376, 0.0, 2.5813002979378163, 95.6753922675901
11.711409396, 3.742504910623152, 2.214084479136881, 6.634339604461225, 2.2677211768059418, 92.7512932474869, 0.0, 1.9548724862276026, 0.0, 2.557711582328679, 95.68290318006648
11.8389261745, 3.6731891950462265, 2.2156179736142274, 6.1993042062341965, 2.26593638317222, 92.79178184696659, 0.0, 1.9684884017424917, 0.0, 2.5400200456218265, 95.68834039280993
11.966442953, 3.6050023403067932, 2.2171500091483978, 5.772461683067754, 2.264158550349705, 92.8320183785917, 0.0, 1.9869407682087583, 0.0, 2.516431330012689, 95.69532197859942
12.0939597315, 3.537914533767051, 2.218680658674476, 5.353676741968059, 2.262387555837192, 92.87200670912743, 0.0, 2.0010086738103263, 0.0, 2.498739793305836, 95.70035240026488
12.2214765101, 3.471897055119439, 2.220209993455976, 4.942817635899651, 2.260623280330892, 92.91175060320155, 0.0, 2.020078711580244, 0.0, 2.475151077696699, 95.70677808188108
12.3489932886, 3.4069222254846854, 2.221738083148514, 4.539756034424258, 2.2588656076074742, 92.95125372701735, 0.0, 2.0346214928877475, 0.0, 2.4574595409898463, 95.71138111541119
12.4765100671, 3.342963359379132, 2.223264995860532, 4.144366900337722, 2.257114424412539, 92.99051965189446, 0.0, 2.04937518289548, 0.0, 2.4397680042829935, 95.71579433111107
12.6040268456, 3.279994719362108, 2.224790798211235, 3.756528371968663, 2.2553696203542093, 93.02955185764738, 0.0, 2.0693828572399933, 0.0, 2.4161792886738565, 95.72137613981015
12.7315436242, 3.217991473188454, 2.2263155553858964, 3.3761216508246226, 2.2536310878015646, 93.06835373581042, 0.0, 2.0846468763075783, 0.0, 2.3984877519670036, 95.72533005935618
12.8590604027, 1.7693545298035664, 2.2278393311886817, 3.0513546393199182, 2.2518987217876436, 94.28961642533712, 0.0, 2.100137747175328, 0.0, 2.3807962152601507, 95.72907981228205
12.9865771812, 1.7360379861278954, 2.22936218809312, 2.827861698999822, 2.2501724199167676, 94.31028657996995, 0.0, 2.1158605648654634, 0.0, 2.363104678553298, 95.73262081306778
13.1140939597, 1.70320856876322, 2.230884187290359, 2.608585991538693, 2.2484520822759593, 94.33085204984458, 0.0, 2.1318205781279587, 0.0, 2.345413141846445, 95.7359483378384
13.2416107383, 1.6708545216734265, 2.232405388735311, 2.3934661539771263, 2.2467376113502255, 94.35131432618438, 0.0, 2.1480231952824758, 0.0, 2.327721605139592, 95.73905751910618
13.3691275168, 1.6389644822253584, 2.233925851190816, 2.182442297181886, 2.245028911941511, 94.37167486419828, 0.0, 2.164473990328747, 0.0, 2.3100300684327393, 95.74194334027139
13.4966442953, 1.6075274644228887, 2.235445632269914, 1.9754559567588854, 2.2433258910911293, 94.39193508427837, 0.0, 2.181178709339904, 0.0, 2.2923385317258864, 95.7446006298682
13.6241610738, 1.576532843006089, 2.236964788476331, 1.7724500460483659, 2.241628458005476, 94.41209637314672, 0.0, 2.1981432771541596, 0.0, 2.2746469950190336, 95.74702405554221
13.7516778523, 1.5459703383632821, 2.2384833752432725, 1.573368811095321, 2.23993652398488, 94.43216008495389, 0.0, 2.2153738043812132, 0.0, 2.2569554583121807, 95.74920811774473
13.8791946309, 1.5158300022072577, 2.2400014469706075, 1.3781577874946933, 2.238250002355413, 94.45212754233185, 0.0, 2.2328765947407847, 0.0, 2.239263921605328, 95.75114714312797
14.0067114094, 1.4861022039703953, 2.241519057060526, 1.186763759016788, 2.2365688084035145, 94.47200003740316, 0.0, 2.244699582547129, 0.0, 2.2274695638007596, 95.75230081190684
14.1342281879, 1.4567776178763694, 2.243036257951747, 0.9991347179239227, 2.234892859313294, 94.4917788327494, 0.0, 2.2626707020774988, 0.0, 2.2097780270939067, 95.75381834103635
14.2617449664, 1.4278472106490865, 2.244553101152354, 0.8152198268947046, 2.2332220741063784, 94.51146516233985, 0.0, 2.28093189841116, 0.0, 2.192086490387054, 95.7550748010429
14.389261745, 1.399302229822034, 2.24606963727131, 0.6349693824768536, 2.231556373584167, 94.53106023242297, 0.0, 2.293270670145318, 0.0, 2.180292132582485, 95.75576426428674
14.5167785235, 1.3711341926136746, 2.2475859160487435, 0.45833477999445194, 2.229895680272395, 94.5505652223828, 0.0, 2.3120311765083517, 0.0, 2.1626005958756322, 95.75657134526685
14.644295302, 1.3433348753368186, 2.249101986385035, 0.2852684798392957, 2.2282399183678856, 94.5699812855611, 0.0, 2.3247096421313227, 0.0, 2.150806238071064, 95.75695508401074
14.7718120805, 1.3158963033118933, 2.2506178963687873, 0.11572397508035692, 2.2265890136873825, 94.5893095500474, 0.0, 2.343990220873872, 0.0, 2.133114701364211, 95.7572940998493
14.8993288591, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.0268456376, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.1543624161, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.2818791946, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.4093959732, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.5369127517, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.6644295302, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.7919463087, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
15.9194630872, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.0469798658, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.1744966443, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.3020134228, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.4295302013, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.5570469799, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.6845637584, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.8120805369, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
16.9395973154, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.067114094, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.1946308725, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.322147651, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.4496644295, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.5771812081, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.7046979866, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.8322147651, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
17.9597315436, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.0872483221, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.2147651007, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.3422818792, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.4697986577, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.5973154362, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.7248322148, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.8523489933, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
18.9798657718, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.1073825503, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.2348993289, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.3624161074, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.4899328859, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.6174496644, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.744966443, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
19.8724832215, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071
20.0, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.7573593128807, 0.0, 2.3570226039551585, 0.0, 2.1213203435596424, 95.75735931288071


==> results/C_B.csv <==
C_B, NE_a, NE_r, NE_att_payoff, NE_b, NE_org_payoff, SO_a, SO_r, SO_att_payoff, SO_b, SO_org_payoff
0.1, 0.0, 0.7453559924999301, 0.0, 6.708203932499371, 98.65835921350013, 0.0, 0.7453559924999299, 0.0, 6.708203932499369, 98.65835921350012
0.13288590604, 0.0, 0.859217686943796, 0.0, 5.819247061573891, 98.45340816350118, 0.0, 0.8592176869437959, 0.0, 5.819247061573892, 98.45340816350117
0.165771812081, 0.0, 0.959663749215598, 0.0, 5.210158249789948, 98.27260525141195, 0.0, 0.9596637492155982, 0.0, 5.210158249789948, 98.27260525141193
0.198657718121, 0.0, 1.050549375117624, 0.0, 4.759414567678155, 98.10901112478827, 0.0, 1.0505493751176238, 0.0, 4.759414567678154, 98.10901112478828
0.231543624161, 0.0, 1.1341752367079445, 0.0, 4.408489833116966, 97.9584845739257, 0.0, 1.1341752367079443, 0.0, 4.408489833116965, 97.95848457392569
0.264429530201, 0.0, 1.2120449437058893, 0.0, 4.125259567283243, 97.8183191013294, 0.0, 1.2120449437058896, 0.0, 4.125259567283242, 97.8183191013294
0.297315436242, 0.0, 1.285205206791703, 0.0, 3.8904293054349286, 97.68663062777496, 0.0, 1.285205206791703, 0.0, 3.8904293054349295, 97.68663062777495
0.330201342282, 0.0, 1.3544193964817528, 0.0, 3.6916187208984352, 97.56204508633287, 0.0, 1.354419396481753, 0.0, 3.6916187208984357, 97.56204508633286
0.363087248322, 0.0, 1.4202645456278515, 0.0, 3.520470897757761, 97.44352381786986, 0.0, 1.4202645456278513, 0.0, 3.5204708977577606, 97.44352381786987
0.395973154362, 0.0, 1.483189420663787, 0.0, 3.371113581542606, 97.3302590428052, 0.0, 1.4831894206637868, 0.0, 3.3711135815426054, 97.33025904280518
0.428859060403, 0.0, 1.5435512092478405, 0.0, 3.2392835236327913, 97.22160782335389, 0.0, 1.5435512092478403, 0.0, 3.2392835236327913, 97.22160782335388
0.461744966443, 0.0, 1.60163972652153, 0.0, 3.1218006878857136, 97.11704849226123, 0.0, 1.60163972652153, 0.0, 3.1218006878857145, 97.11704849226123
0.494630872483, 0.0, 1.6576939680090095, 0.0, 3.016238278290476, 97.01615085758381, 0.0, 1.657693968009009, 0.0, 3.0162382782904755, 97.0161508575838
0.527516778523, 0.0, 1.7119137739894918, 0.0, 2.92070785104314, 96.91855520681894, 0.0, 1.7119137739894916, 0.0, 2.92070785104314, 96.91855520681892
0.560402684564, 1.6416644412222081, 1.67222099116029, 0.390124275146853, 2.999162247720154, 95.50570663941984, 0.0, 1.730787657631732, 0.0, 2.888858132280415, 96.82336725547765
0.593288590604, 1.737028385756444, 1.7171362205428908, 1.034535225847275, 2.92141165784797, 95.35044522720004, 0.0, 1.728984994334474, 0.0, 2.8918700951043332, 96.72819997216459
0.626174496644, 1.8285064174116068, 1.760817757269967, 1.6868714370308628, 2.849592198606433, 95.2011850868749, 0.0, 1.7304443044603908, 0.0, 2.8894313368607167, 96.63331191303864
0.659060402685, 1.916449063471767, 1.8033611000811045, 2.345554025763626, 2.782979496985869, 95.05734741349443, 0.0, 1.7306659919415448, 0.0, 2.889061218791708, 96.53833475701539
0.691946308725, 2.001159587733302, 1.8448500676970547, 3.009279391153836, 2.7209678089151237, 94.91843676883984, 0.0, 1.7298251432300031, 0.0, 2.8904655592320663, 96.44311039688611
0.724832214765, 3.7237177715987255, 1.885358701965785, 4.061514764603956, 2.66304609285083, 93.47602934367582, 0.0, 1.7322172990278368, 0.0, 2.8864738868536435, 96.34879517060519
0.757718120805, 3.8667355477463965, 1.9249527905659811, 5.160568101670233, 2.608779738496949, 93.30378348372528, 0.0, 1.7295724445250134, 0.0, 2.890887869905405, 96.25290667568373
0.790604026846, 4.005240858741657, 1.9636910981654785, 6.2642926417147216, 2.5577964342171264, 93.13708187201911, 0.0, 1.7302142691442746, 0.0, 2.8898154923163872, 96.1581073927039
0.823489932886, 4.139553021645036, 2.0016263714065405, 7.371576707753374, 2.509775107720311, 92.97549335951426, 0.0, 1.7300964517976583, 0.0, 2.8900122850403775, 96.06301717073477
0.856375838926, 4.269957206040379, 2.03880616646062, 8.481472525254453, 2.464437179288357, 92.81863677476771, 0.0, 1.7293068695555862, 0.0, 2.8913318324381305, 95.9675570937818
0.889261744966, 4.396709228356542, 2.0752735359591474, 9.59316902878394, 2.421539576310771, 92.66617341950347, 0.0, 1.731664959053983, 0.0, 2.887394570097165, 95.87385200304018
0.922147651007, 4.520039524267915, 2.1110676034184492, 10.70596985648662, 2.3808691042745167, 92.51780092610767, 0.0, 1.7296781245871737, 0.0, 2.8907112421239423, 95.77762710620826
0.955033557047, 4.6401564638036294, 2.1462240468703433, 11.81927541096178, 2.3422378731605025, 92.37324819049725, 0.0, 1.7308340175368127, 0.0, 2.888780755023297, 95.68336682421811
0.987919463087, 4.75724913639024, 2.1807755086295604, 12.932568135151273, 2.3054795528147594, 92.23227116179108, 0.0, 1.7314470871989138, 0.0, 2.887757897406417, 95.58882538998927
1.02080536913, 4.871489705086862, 2.2147519445226265, 14.045400350525451, 2.270446285174877, 92.0946493203686, 0.0, 1.7315682705644033, 0.0, 2.887555798403637, 95.49395609382631
1.05369127517, 4.9830354081408705, 2.2481809231541385, 15.157384152596448, 2.237006121227702, 91.9601827133186, 0.0, 1.7312433269657461, 0.0, 2.8880977746572585, 95.39871757874299
1.08657718121, 5.092030269868154, 2.2810878836713893, 16.268182969775783, 2.2050408803461243, 91.82868944448867, 3.1807317012512826, 1.7373168818037052, 0.1170541553448814, 2.878001159356107, 92.76007407974461
1.11946308725, 5.19860657044492, 2.3134963588465385, 17.377504475755458, 2.1744443520380257, 91.70000353781705, 3.2793500505221704, 1.7634113776430318, 0.7541367538597683, 2.835413258296529, 92.62430068009812
1.15234899329, 5.302886114553813, 2.3454281690105026, 18.485094609973956, 2.1451207771306002, 91.57397310912172, 3.3758189440129254, 1.7891253242301506, 1.3961535427565437, 2.794661688750881, 92.49153251426284
1.18523489933, 5.404981331276104, 2.3769035913590852, 19.590732510386417, 2.116983558422054, 91.45045879429783, 3.4702446175675217, 1.8144749005710679, 2.042597705756343, 2.7556181672319386, 92.36160551486614
1.21812080537, 5.504996231664898, 2.407941508346518, 20.694226201353803, 2.0899541608756467, 91.32933239185111, 3.562725281997311, 1.8394751707492907, 2.6930114349828287, 2.7181666159501914, 92.23436913559149
1.25100671141, 5.603027245702039, 2.438559538237231, 21.795408909682333, 2.063961169244443, 91.21047568554197, 3.653351927689677, 1.864140188613474, 3.3469803075538778, 2.682201709153077, 92.10968489218476
1.28389261745, 5.69916395655647, 2.468774150367919, 22.894135905662488, 2.0389394771384444, 91.09377941913408, 3.7422090296860926, 1.8884830901558596, 4.004128421864117, 2.6476276256131803, 91.98742509562125
1.31677852349, 5.793489747015804, 2.4986007672516695, 23.99028178485092, 2.0148295863776653, 90.97914240019908, 3.829375167756316, 1.9125161753055502, 4.664114175428708, 2.6143569735828156, 91.8674717478191
1.34966442953, 5.8860823704967355, 2.5280538553135465, 25.083738121419913, 1.991576999312371, 90.86647071390836, 3.9149235735678793, 1.936250980582351, 5.326626586877495, 2.582309860726934, 91.74971557547613
1.38255033557, 5.977014457032104, 2.5571470057664607, 26.174411436003982, 1.9691316898584947, 90.75567703095633, 3.998922615077161, 1.9596983438291875, 5.991382081375548, 2.5514130864805247, 91.63405518178436
1.41543624161, 6.066353962988896, 2.5858930069052293, 27.262221430744933, 1.9474476414613662, 90.64667999636653, 4.081436226656004, 1.982868462053801, 6.658121672260016, 2.5215994382305804, 91.52039629915615
1.44832214765, 6.1541645719195515, 2.6143039089055287, 28.347099452161807, 1.9264824421933011, 90.53940368806181, 4.162524292143592, 2.0057709432555737, 7.326608482685515, 2.4928070759089187, 91.4086511288466
1.48120805369, 6.240506052831241, 2.642391082055609, 29.42898714893604, 1.9061969288094913, 90.43377713582527, 4.242242986920068, 2.0284148529847386, 7.996625560072502, 2.464978992163601, 91.29873775560627
1.51409395973, 6.325434581229592, 2.670165269215856, 30.50783529699375, 1.8865548729086115, 90.32973389271892, 4.320645084192034, 2.050808756273935, 8.667973943552802, 2.4380625373788534, 91.19057962734722
1.54697986577, 6.409003027519398, 2.697636633190112, 31.5836027686233, 1.8675227034291735, 90.22721165221772, 4.397780229924857, 2.072960755492151, 9.340470950717943, 2.4120090005336, 91.08410509133252
1.57986577181, 6.4912612166962615, 2.7248147995988767, 32.656255625962416, 1.8490692606066894, 90.12615190530947, 4.473695190225197, 2.09487852459548, 10.013948655044054, 2.386773238302921, 90.97924697966552
1.61275167785, 6.572256162718131, 2.751708895765382, 33.72576632217562, 1.8311655772567443, 90.02649963263853, 4.548434074446693, 2.116569340185216, 10.688252529587736, 2.3623133459745107, 90.87594223791065
1.64563758389, 6.652032280485372, 2.7783275860583365, 34.792112996126185, 1.813784683864247, 89.92820302746533, 4.622038536844521, 2.1380401097296624, 11.363240236075825, 2.338590364720617, 90.77413159156009
1.67852348993, 6.730631577968231, 2.8046791040779073, 35.85527884842611, 1.7969014344725178, 89.83121324579864, 4.6945479592260515, 2.159297397259945, 12.038780541473486, 2.3155680205722398, 90.67375924580135
1.71140939597, 6.808093830689106, 2.8307712820227047, 36.91525158848837, 1.780492350795987, 89.73548418055155, 4.765999616723507, 2.1803474468107873, 12.71475234660862, 2.2932124911162863, 90.57477261466624
1.74429530201, 6.884456740484353, 2.8566115775336036, 37.972022943673295, 1.7645354823418347, 89.64097225698997, 4.836428828540603, 2.201196203843507, 13.39104381353863, 2.2714921965018404, 90.47712207616931
1.77718120805, 6.959756080228506, 2.882207098274291, 39.025588222858936, 1.7490102806310721, 89.54763624709992, 4.905869095291115, 2.221849334859547, 14.067551580132431, 2.2503776118177123, 90.38076075049298
1.81006711409, 7.034025825996064, 2.907564624477349, 40.07594592781365, 1.7338974858678042, 89.4554371008024, 4.974352224346491, 2.242312245387907, 14.74418005186088, 2.2298410983056596, 90.28564429865818
1.84295302013, 7.10729827795738, 2.932690629657882, 41.12309740664066, 1.7191790246248302, 89.36433779220611, 5.041908444437061, 2.2625900965082697, 15.420840762085746, 2.209856751214559, 90.19173073944586
1.87583892617, 7.179604171150793, 2.957591299673389, 42.16704654432302, 1.7048379173005974, 89.27430317931122, 5.108566510602325, 2.282687820052941, 16.0974517932476, 2.1904002623906926, 90.09898028261432
1.90872483221, 7.250972777139599, 2.9822725502883785, 43.2077994860459, 1.6908581942622634, 89.18529987576973, 5.174353800457082, 2.3026101326144626, 16.77393725230465, 2.17144879594655, 90.00735517669757
1.94161073826, 7.321431997446398, 3.0067400433845712, 44.24536438952915, 1.6772248197264408, 89.09729613347452, 5.239296402628398, 2.322361548471628, 17.45022679459487, 2.152980875562014, 89.91681956987708
1.9744966443, 7.391008449556704, 3.03099920194213, 45.279751203078995, 1.663923622546848, 89.01026173489258, 5.303419198121208, 2.3419463915342478, 18.126255191000602, 2.1349762821532465, 89.82733938259837
2.00738255034, 7.459727546195296, 3.0550552239038566, 46.310971466479735, 1.6509412331794018, 88.92416789418346, 5.366745935285724, 2.3613688063962033, 18.80196193390585, 2.1174159608006073, 89.73888219075893
2.04026845638, 7.5276135685022565, 3.07891309502245, 47.33903813219992, 1.6382650261828426, 88.83898716625231, 5.429299298985772, 2.3806327685768283, 19.477290877967405, 2.100281935961531, 89.65141711842881
2.07315436242, 7.594689733667771, 3.10257760078049, 48.36396540469358, 1.6258830676887988, 88.75469336298112, 5.491100974502416, 2.3997420940222973, 20.152189912181385, 2.083557234110651, 89.5649147391823
2.10604026846, 7.660978257525876, 3.1260533374636204, 49.38576859584457, 1.6137840673410149, 88.67126147596643, 5.552171706650299, 2.4187004479313403, 20.826610660128082, 2.067225813050304, 89.47934698522175
2.1389261745, 7.726500412554903, 3.149344722459283, 50.40446399483027, 1.601957334260743, 88.58866760516207, 5.612531354534095, 2.437511352963102, 21.500508205628293, 2.0512724972221648, 89.3946870635643
2.17181208054, 7.791276581686561, 3.172456003846158, 51.42006875088457, 1.5903927366452417, 88.50688889289177, 5.672198942328418, 2.4561781968792, 22.17384084135162, 2.035682918427075, 89.31090937864043
2.20469798658, 7.855326308284819, 3.195391269333094, 52.43260076761305, 1.5790806646499822, 88.42590346275006, 5.731192706425459, 2.4747042396669356, 22.84656983818438, 2.020443461426703, 89.22798946072265
2.23758389262, 7.918668342619773, 3.218154454600635, 53.44207860766807, 1.5680119962434125, 88.34569036296229, 5.789530139260227, 2.4930926201860713, 23.518659233402545, 2.005541213958921, 89.1459038996635
2.27046979866, 7.981320685129858, 3.240749351093213, 54.44852140672414, 1.5571780657566625, 88.26622951381552, 5.847228030092703, 2.5113463623775587, 24.190075635901806, 1.990963920749811, 89.06463028347488
2.3033557047, 8.043300626737128, 3.2631796133055584, 55.451948795813244, 1.5465706348801262, 88.1875016588128, 5.90430250299894, 2.529468381068983, 24.860788046919538, 1.9766999411500614, 88.9841471413295
2.33624161074, 8.104624786455279, 3.2854487656028666, 56.452380831181095, 1.5361818658848128, 88.10948831923703, 5.960769052299128, 2.5474614874082957, 25.530767694847043, 1.962738210062927, 88.90443389060579
2.36912751678, 8.165309146507427, 3.30756020861067, 57.44983793091844, 1.5260042968693694, 88.03217175184062, 6.016642575628989, 2.5653283939545113, 26.199987882871397, 1.949068201865722, 88.82547078763565
2.40201342282, 8.225369085150533, 3.3295172252071024, 58.44434081769964, 1.5160308188539258, 87.9555349094055, 6.071937404841616, 2.583071719451471, 26.868423848314748, 1.9356798970575142, 88.7472388818478
2.43489932886, 8.284819407385287, 3.35132298614739, 59.43591046703333, 1.5062546545599431, 87.87956140394093, 6.12666733490979, 2.600693993308464, 27.53605263265061, 1.9225637513928606, 88.66971997302781
2.4677852349, 8.343674373714261, 3.3729805553477643, 60.42456806049113, 1.4966693387311736, 87.80423547230961, 6.180845650983173, 2.61819765980941, 28.202852961277586, 1.9097106672855142, 88.59289657144356
2.50067114094, 8.401947727096422, 3.394492894853654, 61.410334943437, 1.487268699865057, 87.72954194409058, 6.2344851537412005, 2.635585082070434, 28.868805132219407, 1.8971119672874135, 88.51675186060734
2.53355704698, 8.459652718233185, 3.415862869514919, 62.393232586828226, 1.4780468432364877, 87.65546621150558, 6.287598183169848, 2.652858545763977, 29.53389091300076, 1.8847593694672806, 88.44126966246753
2.56644295302, 8.516802129309523, 3.4370932513889314, 63.37328255270273, 1.4689981351071693, 87.58199420125119, 6.34019664087937, 2.6700202626260547, 30.198093445018046, 1.8726449645300938, 88.36643440484072
2.59932885906, 8.573408296302839, 3.4581867238906407, 64.35050646300726, 1.460117188023824, 87.50911234809224, 6.392292011070044, 2.6870723737619078, 30.861397154789913, 1.8607611945338072, 88.29223109091326
2.6322147651, 8.629483129962951, 3.4791458857071293, 65.32492597145385, 1.4513988471175354, 87.43680757008559, 6.443895380243749, 2.7040169527640168, 31.52378767152672, 1.8491008330732004, 88.21864527065537
2.66510067114, 8.685038135557885, 3.499973254492825, 66.2965627381248, 1.4428381773245564, 87.36506724531385, 6.495017455751157, 2.720856008655354, 32.18525175051225, 1.8376569668128075, 88.14566301400512
2.69798657718, 8.7400844314722, 3.520671270360161, 67.26543840657207, 1.4344304514561417, 87.29387919001948, 6.545668583256713, 2.7375914886696826, 32.84577720183398, 1.8264229782617136, 88.07327088569158
2.73087248322, 8.794632766737678, 3.5412422991793666, 68.23157458318305, 1.4261711390514829, 87.22323163803844, 6.595858763196933, 2.7542252808798047, 33.50535282404179, 1.815392529692709, 88.00145592157817
2.76375838926, 8.848693537569646, 3.5616886356999915, 69.19499281860624, 1.4180558959536373, 87.15311322144122, 6.64559766630142, 2.770759216683792, 34.163968342350856, 1.80455954811703, 87.93020560641645
2.7966442953, 8.902276802976461, 3.582012506505786, 70.15571459104939, 1.4100805545536308, 87.08351295229687, 6.694894648240474, 2.7871950731584842, 34.821614351038946, 1.793918211233754, 87.85950785291045
2.82953020134, 8.955392299504252, 3.6022160728136714, 71.11376129128203, 1.4022411146526426, 87.01442020548178, 6.743758763458057, 2.803534575288786, 35.478282259717375, 1.7834629342800101, 87.78935098199925
2.86241610738, 9.008049455174296, 3.6223014331267405, 72.0691542091881, 1.394533734896479, 86.94582470246219, 6.792198778244352, 2.8197793980807115, 36.13396424318408, 1.773188357714529, 87.71972370427342
2.89530201342, 9.060257402665908, 3.6422706257504904, 73.02191452173079, 1.3869547247404101, 86.87771649598406, 6.840223183097901, 2.8359311685654793, 36.78865319458994, 1.7630893356728359, 87.65061510244776
2.92818791946, 9.112024991793772, 3.6621256311807824, 73.9720632822028, 1.379500536905953, 86.81008595560992, 6.887840204423586, 2.851991467701457, 37.44234268167396, 1.7531609251375901, 87.58201461481822
2.9610738255, 9.163360801324888, 3.681868374371457, 74.91962141064806, 1.3721677602943578, 86.74292375404677, 6.935057815609142, 2.867961832180243, 38.09502690584145, 1.743398375772305, 87.5139120196377
2.99395973154, 9.214273150176986, 3.7015007268889075, 75.86460968535113, 1.3649531133244497, 86.67622085421299, 6.981883747519674, 2.8838437561427286, 38.74670066387938, 1.7337971203709477, 87.44629742034924
3.02684563758, 9.264770108037201, 3.7210245089604275, 76.80704873529866, 1.3578534376650824, 86.6099684969967, 7.028325498446883, 2.899638692810562, 39.39735931211858, 1.7243527658798066, 87.37916123162093
3.05973154362, 9.31485950543696, 3.7404414914226787, 77.74695903352863, 1.3508656923348459, 86.5441581896613, 7.074390343546849, 2.91534805603806, 40.04699873286893, 1.7150610849515409, 87.31249416613032
3.09261744966, 9.364548943316338, 3.7597533975761372, 78.68436089128693, 1.3439869481438445, 86.47878169485743, 7.120085343797928, 2.9309732217892472, 40.69561530296612, 1.7059180079945224, 87.24628722205037
3.1255033557, 9.413845802109044, 3.7789619049510277, 79.61927445292196, 1.3372143824543246, 86.4138310202031, 7.165417354507905, 2.9465155295444116, 41.343205864283064, 1.696919615683511, 87.18053167119238
3.15838926174, 9.462757250376644, 3.7980686469898366, 80.5517196914508, 1.3305452742387358, 86.34929840839702, 7.21039303339764, 2.9619762836402206, 41.98976769606924, 1.6880621319003546, 87.11521904776504
3.19127516779, 9.511290253018972, 3.8170752146511737, 81.48171640473801, 1.3239769994154613, 86.28517632783239, 7.255018848286451, 2.977356754547207, 42.63529848899165, 1.6793419170758375, 87.05034113771083
3.22416107383, 9.559451579085517, 3.835983157939435, 82.40928421223317, 1.3175070264439412, 86.22145746368119, 7.299301084402707, 2.992658180088167, 43.27979632076256, 1.6707554619060083, 86.98588996858487
3.25704697987, 9.607247809211133, 3.8547939873644026, 83.33444255221744, 1.311132912162297, 86.15813470941997, 7.343245851341582, 3.00788176660077, 43.92325963324535, 1.6622993814183522, 86.92185779994284
3.28993288591, 9.6546853426977, 3.873509175334678, 84.25721067951382, 1.3048522978518213, 86.09520115877174, 7.386859089690319, 3.0230286900474685, 44.565687210940496, 1.653970409365016, 86.8582371142077
3.32281879195, 9.701770404261879, 3.8921301574885776, 85.1776076636202, 1.2986629055138486, 86.03265009803907, 7.430146577340118, 3.0381000970756142, 45.20707816075905, 1.645765392921995, 86.79502060798634
3.35570469799, 9.74850905046792, 3.9106583339658596, 86.09565238722747, 1.292562534345576, 85.97047499880573, 7.473113935502354, 3.053097106030466, 45.84743189299948, 1.6376812876747415, 86.7322011838101
3.38859060403, 9.79490717586313, 3.9290950706235024, 87.0113635450877, 1.2865490574023863, 85.9086695109857, 7.515766634445743, 3.0680208079236277, 46.48674810344792, 1.6297151528720875, 86.66977194227401
3.42147651007, 9.840970518832409, 3.947441700198492, 87.92475964320111, 1.2806204184351009, 85.84722745619979, 7.558109998970004, 3.082872267359304, 47.125026756530346, 1.6218641469316697, 86.60772617455194
3.45436241611, 9.886704667187368, 3.965699523420401, 88.83585899829272, 1.274774628891425, 85.78614282146101, 7.60014921363047, 3.0976525234205727, 47.762268069447856, 1.6141255231812657, 86.54605735526621
3.48724832215, 9.932115063504428, 3.983869810076417, 89.74467973755299, 1.2690097650715946, 85.72540975315202, 7.641889327727306, 3.1123625905177867, 48.398472497232504, 1.6064966258215363, 86.48475913569139
3.52013422819, 9.977207010225392, 4.001953800031244, 90.65123979861669, 1.2633239654289263, 85.66502255127818, 7.683335260071981, 3.12700345920105, 49.03364071866537, 1.5989748860967046, 86.42382533727373
3.55302013423, 10.02198567453318, 4.019952704204227, 91.55555692975928, 1.2577154280066274, 85.60497566398065, 7.724491803542968, 3.1415760969386177, 49.667773623002475, 1.5915578186606292, 86.36324994544854
3.58590604027, 10.066456093014674, 4.03786770550583, 92.45764869028959, 1.2521824080027917, 85.54526368229628, 7.765363629441826, 3.1560814488629445, 50.30087229745794, 1.5842430181265987, 86.30302710373938
3.61879194631, 10.110623176121733, 4.055699959735546, 93.35753245111992, 1.2467232154560774, 85.48588133515044, 7.805955291660197, 3.1705204384860175, 50.93293801539781, 1.5770281557899664, 86.24315110812313
3.65167785235, 10.154491712440905, 4.073450596443158, 94.25522539549783, 1.241336213045048, 85.42682348457033, 7.846271230667476, 3.1848939683854964, 51.56397222520012, 1.5699109765134902, 86.18361640164741
3.68456375839, 10.198066372781694, 4.091120719755157, 95.15074451988183, 1.23601981399463, 85.36808512110747, 7.8863157773285195, 3.199202920863111, 52.19397653974073, 1.562889295765913, 86.124417569286
3.71744966443, 10.241351714092607, 4.108711409168005, 96.04410663494832, 1.2307724800835824, 85.30966135945796, 7.92609315656, 3.2134481585766723, 52.822952726467264, 1.555960996804953, 86.0655493330203
3.75033557047, 10.284352183213693, 4.1262237203098975, 96.9353283667159, 1.225592719747248, 85.25154743427076, 7.965607490833637, 3.2276305251469775, 53.450902698025004, 1.5491240279964553, 86.00700654713454
3.78322147651, 10.32707212047377, 4.143658685672503, 97.8244261577748, 1.2204790862702606, 85.19373869613385, 8.004862803533985, 3.2417508457408166, 54.077828503401975, 1.5423764002619955, 85.94878419371376
3.81610738255, 10.369515763140063, 4.161017315314119, 98.71141626861068, 1.2154301760641906, 85.1362306077296, 8.043863022177998, 3.2558099276312253, 54.70373231956256, 1.5357161846477216, 85.89087737833417
3.84899328859, 10.4116872487275, 4.17830059753562, 99.59631477901208, 1.2104446270254563, 85.07901874015033, 8.082611981503266, 3.2698085607360547, 55.32861644354014, 1.5291415100076893, 85.83328132593573
3.88187919463, 10.453590618174543, 4.195509499530439, 100.47913758955295, 1.205521116969109, 85.02209876936656, 8.121113426431272, 3.2837475181358777, 55.9524832849623, 1.5226505607953704, 85.77599137686823
3.91476510067, 10.495229818892003, 4.21264496800981, 101.35990042314094, 1.2006583621343803, 84.96546647284008, 8.159371014911809, 3.2976275565721918, 56.575335358982954, 1.5162415749574174, 85.71900298310165
3.94765100671, 10.536608707690952, 4.229707929804433, 102.23861882662426, 1.1958551157581347, 84.90911772627452, 8.197388320654223, 3.311449416926828, 57.19717527959827, 1.509912841924133, 85.6623117045928
3.98053691275, 10.577731053595432, 4.246699292443575, 103.11530817244883, 1.1911101667126063, 84.8530485004972, 8.235168835750944, 3.3252138246834253, 57.818005753323604, 1.5036627006914425, 85.6059132058006
4.01342281879, 10.618600540545522, 4.263619944712709, 103.98998366036048, 1.1864223382040204, 84.79725485846544, 8.272715973198348, 3.3389214903717814, 58.43782957321113, 1.4974895379894846, 85.54980325234266
4.04630872483, 10.659220769995754, 4.2804707571906055, 104.86266031914539, 1.1817904865289115, 84.74173295239173, 8.310033069319818, 3.352573109995853, 59.05664961318894, 1.4913917865332353, 85.49397770778612
4.07919463087, 10.699595263413833, 4.297252582766794, 105.7333530084027, 1.1772134998851305, 84.68647902098172, 8.347123386095518, 3.3661693654461313, 59.67446882270275, 1.4853679233508594, 85.43843253056653
4.11208053691, 10.73972746468428, 4.313966257140312, 106.60207642034571, 1.1726902972347177, 84.6314893867799, 8.383990113403271, 3.379710924897092, 60.291290221643806, 1.4794164681857351, 85.38316377102862
4.14496644295, 10.779620742421196, 4.330612599300491, 107.4688450816252, 1.168219827215994, 84.57676045361829, 8.420636371174485, 3.3931984431903626, 60.90711689554658, 1.4735359819683538, 85.3281675685829
4.17785234899, 10.819278392194473, 4.347192411990616, 108.33367335517207, 1.1638010671023649, 84.52228870416229, 8.45706521146914, 3.406632562204243, 61.521951991041504, 1.4677250653545029, 85.27344014897301
4.21073825503, 10.858703638673177, 4.363706482155182, 109.1965754420546, 1.159433021805481, 84.46807069755071, 8.49327962047337, 3.4200139112101566, 62.13579871154826, 1.461982357326369, 85.2189778216484
4.24362416107, 10.897899637689916, 4.380155581371457, 110.0575653833473, 1.1551147229205405, 84.41410306712427, 8.52928252042318, 3.4333431072166003, 62.74866031319641, 1.4563065338533798, 85.16477697723766
4.27651006711, 10.936869478229625, 4.396540466265996, 110.91665706200709, 1.1508452278116448, 84.3603825182393, 8.56507677145754, 3.446620755301123, 63.360540100961515, 1.4506963066097947, 85.11083408511767
4.30939597315, 10.975616184346105, 4.412861878916774, 111.77386420475544, 1.1466236187352241, 84.3069058261629, 8.600665173403982, 3.459847448930838, 63.97144142500417, 1.4451504217462245, 85.05714569107425
4.34228187919, 11.014142717009502, 4.429120547241521, 112.62920038396197, 1.1424490019996878, 84.25366983404547, 8.636050467499675, 3.473023770271948, 64.58136767720131, 1.4396676587124209, 85.00370841505047
4.37516778523, 11.0524519758877, 4.4453171853728275, 113.48267901952876, 1.1383205071595246, 84.20067145096735, 8.671235338050717, 3.4861502904887396, 65.19032228785957, 1.434246829128823, 84.95051894897821
4.40805369128, 11.09054680106442, 4.461452494020599, 114.33431338077142, 1.134237286242214, 84.1479076500565, 8.706222414032418, 3.4992275700324877, 65.79830872260042, 1.428886775704496, 84.8975740546896
4.44093959732, 11.128429974696822, 4.477527160822331, 115.1841165882966, 1.1301985130063592, 84.09537546667391, 8.741014270632938, 3.5122561589206747, 66.4053304794087, 1.4235863711992216, 84.84487056190471
4.47382550336, 11.166104222615088, 4.493541860681743, 116.0321016158725, 1.1262033822295803, 84.04307199666381, 8.77561343074288, 3.5252365970069244, 67.01139108583482, 1.4183445174276281, 84.79240536629219
4.5067114094, 11.203572215866442, 4.509497256096206, 116.87828129229175, 1.122251109024753, 83.99099439466619, 8.810022366392918, 3.538169414242018, 67.61649409634344, 1.4131601443033643, 84.74017542759954
4.53959731544, 11.240836572205998, 4.525393997473447, 117.72266830322481, 1.1183409281832701, 83.93913987248838, 8.844243500141797, 3.551055130926363, 68.22064308980038, 1.408032208921423, 84.68817776785026
4.57248322148, 11.277899857536493, 4.541232723437921, 118.56527519306236, 1.114472093544078, 83.88750569753381, 8.878279206416668, 3.563894257954239, 68.82384166709059, 1.4029596946768337, 84.63640946960473
4.60536912752, 11.314764587299193, 4.557014061127298, 119.4061143667459, 1.1106438773872922, 83.83608919128528, 8.912131812807765, 3.5766872970501544, 69.42609344886016, 1.397941610418029, 84.58486767428235
4.63825503356, 11.3514332278178, 4.5727386264794045, 120.24519809158437, 1.10685556985127, 83.78488772784021, 8.945803601319277, 3.589434740997625, 70.02740207337696, 1.3929769896332846, 84.53354958054214
4.6711409396, 11.387908197597374, 4.588407024510054, 121.08253849905795, 1.1031064783720763, 83.73389873249627, 8.97929680957822, 3.6021370738606597, 70.6277711945016, 1.3880648896687193, 84.48245244271953
4.70402684564, 11.424191868579985, 4.604019849582044, 121.91814758660463, 1.0993959271443305, 83.68311968038489, 9.012613632002957, 3.6147947711982464, 71.22720447976553, 1.3832043909764151, 84.43157356931701
4.73691275168, 11.460286567358995, 4.6195776856657345, 122.75203721939363, 1.0957232566024746, 83.63254809515075, 9.04575622093305, 3.6274083002721, 71.82570560854897, 1.3783945963912965, 84.38091032154603
4.76979865772, 11.496194576353377, 4.635081106591468, 123.58421913207926, 1.092087822921559, 83.58218154767562, 9.078726687721936, 3.639978120247932, 72.4232782703545, 1.3736346304354796, 84.33046011191874
4.80268456376, 11.531918134943854, 4.65053067629417, 124.41470493053995, 1.0884889975366747, 83.53201765484441, 9.11152710379389, 3.6525046823904845, 73.01992616317065, 1.3689236386488652, 84.28022040288685
4.8355704698, 11.567459440572266, 4.665926949050434, 125.24350609359811, 1.0849261666802263, 83.4820540783522, 9.144159501666728, 3.6649884302525653, 73.61565299192195, 1.3642607869448131, 84.23018870552613
4.86845637584, 11.60282064980554, 4.6812704697083305, 126.07063397472223, 1.081398730936253, 83.43228852354994, 9.176625875941543, 3.6774297998583068, 74.21046246699987, 1.3596452609897958, 84.1803625782645
4.90134228188, 11.638003879365796, 4.69656177391026, 126.89609980371014, 1.0779061048110696, 83.38271873832818, 9.208928184260742, 3.6898292198808678, 74.80435830287189, 1.355076265605982, 84.13073962565223
4.93422818792, 11.673011207127672, 4.71180138830907, 127.71991468835353, 1.074447716319524, 83.33334251203651, 9.241068348235686, 3.7021871118147707, 75.39734421676337, 1.3505530241957586, 84.0813174971721
4.96711409396, 11.707844673084342, 4.726989830777698, 128.54208961608282, 1.0710230065861992, 83.28415767443781, 9.27304825434495, 3.7145038901430896, 75.98942392740993, 1.3460747781872402, 84.03209388608862
5.0, 11.74250628028321, 4.7421276106125685, 129.36263545559262, 1.0676314294609313, 83.235162094696, 9.304869754804482, 3.7267799624996494, 76.58060115387525, 1.3416407864998738, 83.98306652833409


==> results/F.csv <==
F1, F2, NE_a1, NE_a2, NE_r, NE_att_payoff, NE_b1, NE_org1_payoff, NE_b2, NE_org2_payoff
1.0, 1.0, 6.478744233307163, 6.478744233307163, 5.270462766947298, 157.89650736244332, 1.4016839902601714, 94.0028689814631, 1.4016839902601714, 94.0028689814631
1.0, 1.31034482759, 6.478744233307163, 5.728721687728019, 4.93734076452816, 139.58475803211238, 1.4016839902601714, 94.0028689814631, 1.4893068621832333, 94.1470242075826
1.0, 1.62068965517, 6.478744233307163, 5.173477153609233, 4.705224131373829, 127.47798539905502, 1.4016839902601714, 94.0028689814631, 1.5717236927767726, 94.21189653594051
1.0, 1.93103448276, 6.478744233307163, 4.737486573764811, 4.531604278958648, 118.83581175442534, 1.4016839902601714, 94.0028689814631, 1.6500205051863441, 94.23263522204581
1.0, 2.24137931034, 6.478744233307163, 4.381354331231461, 4.395427565235955, 112.340785232823, 1.4016839902601714, 94.0028689814631, 1.7248977126755396, 94.22649380354345
1.0, 2.55172413793, 6.478744233307163, 4.0820930826708235, 4.284919678719594, 107.27522155239964, 1.4016839902601714, 94.0028689814631, 1.7968470482517656, 94.20298656194113
1.0, 2.86206896552, 6.478744233307163, 3.82519591976677, 4.19291304391901, 103.21250133042236, 1.4016839902601714, 94.0028689814631, 1.866234885140843, 94.1677959544933
1.0, 3.1724137931, 6.478744233307163, 3.6009598784121684, 4.1147616000747655, 99.88207777309, 1.4016839902601714, 94.0028689814631, 1.9333462725499704, 94.12451882096393
1.0, 3.48275862069, 6.478744233307163, 3.4025970093952944, 4.047304113519624, 97.10358649791328, 1.4016839902601714, 94.0028689814631, 1.9984103022655975, 94.07553441865328
1.0, 3.79310344828, 6.478744233307163, 3.2251856153624705, 3.9883049516169637, 94.75189818830368, 1.4016839902601714, 94.0028689814631, 2.061615740047551, 94.02247176394123
1.0, 4.10344827586, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 1.9217448967737276, 96.15651020645255
1.0, 4.41379310345, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 1.9930915164897594, 96.01381696702049
1.0, 4.72413793103, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.061970935277952, 95.87605812944412
1.0, 5.03448275862, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.1286226727061375, 95.74275465458773
1.0, 5.34482758621, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.1932498324600886, 95.61350033507983
1.0, 5.65517241379, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.2560264121711415, 95.48794717565772
1.0, 5.96551724138, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.3171028283702424, 95.36579434325951
1.0, 6.27586206897, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.376610161988913, 95.2467796760222
1.0, 6.58620689655, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.4346634689206126, 95.13067306215875
1.0, 6.89655172414, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.4913643956121994, 95.0172712087756
1.0, 7.20689655172, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.546803270092083, 94.90639345981583
1.0, 7.51724137931, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.6010607915578037, 94.79787841688439
1.0, 7.8275862069, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.6542094088837263, 94.69158118223254
1.0, 8.13793103448, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.7063144553127008, 94.58737108937457
1.0, 8.44827586207, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.7574350900541735, 94.48512981989165
1.0, 8.75862068966, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.8076250854930147, 94.38474982901397
1.0, 9.06896551724, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.856933489865881, 94.28613302026827
1.0, 9.37931034483, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.905405188669014, 94.18918962266196
1.0, 9.68965517241, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 2.95308138309333, 94.09383723381335
1.0, 10.0, 9.688305795132473, 0.0, 3.9831694042216403, 94.5508245195147, 1.4016839902601714, 91.76929195748608, 3.0, 94.0
1.31034482759, 1.0, 5.728721687728019, 6.478744233307163, 4.93734076452816, 139.58475803211238, 1.4893068621832333, 94.1470242075826, 1.4016839902601714, 94.0028689814631
1.31034482759, 1.31034482759, 5.728721687728019, 5.728721687728019, 4.604218762109022, 121.27300870178144, 1.4893068621832333, 94.1470242075826, 1.4893068621832333, 94.1470242075826
1.31034482759, 1.62068965517, 5.728721687728019, 5.173477153609233, 4.372102128954691, 109.16623606872409, 1.4893068621832333, 94.1470242075826, 1.5717236927767726, 94.21189653594051
1.31034482759, 1.93103448276, 5.728721687728019, 4.737486573764811, 4.19848227653951, 100.5240624240944, 1.4893068621832333, 94.1470242075826, 1.6500205051863441, 94.23263522204581
1.31034482759, 2.24137931034, 5.728721687728019, 4.381354331231461, 4.0623055628168165, 94.02903590249205, 1.4893068621832333, 94.1470242075826, 1.7248977126755396, 94.22649380354345
1.31034482759, 2.55172413793, 5.728721687728019, 4.0820930826708235, 3.951797676300455, 88.9634722220687, 1.4893068621832333, 94.1470242075826, 1.7968470482517656, 94.20298656194113
1.31034482759, 2.86206896552, 5.728721687728019, 3.82519591976677, 3.8597910414998724, 84.90075200009142, 1.4893068621832333, 94.1470242075826, 1.866234885140843, 94.1677959544933
1.31034482759, 3.1724137931, 5.728721687728019, 3.6009598784121684, 3.7816395976556283, 81.57032844275908, 1.4893068621832333, 94.1470242075826, 1.9333462725499704, 94.12451882096393
1.31034482759, 3.48275862069, 5.728721687728019, 3.4025970093952944, 3.7141821111004867, 78.79183716758234, 1.4893068621832333, 94.1470242075826, 1.9984103022655975, 94.07553441865328
1.31034482759, 3.79310344828, 5.728721687728019, 3.2251856153624705, 3.6551829491978247, 76.44014885797274, 1.4893068621832333, 94.1470242075826, 2.061615740047551, 94.02247176394123
1.31034482759, 4.10344827586, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 1.9217448967737276, 96.15651020645255
1.31034482759, 4.41379310345, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 1.9930915164897594, 96.01381696702049
1.31034482759, 4.72413793103, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.061970935277952, 95.87605812944412
1.31034482759, 5.03448275862, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.1286226727061375, 95.74275465458773
1.31034482759, 5.34482758621, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.1932498324600886, 95.61350033507983
1.31034482759, 5.65517241379, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.2560264121711415, 95.48794717565772
1.31034482759, 5.96551724138, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.3171028283702424, 95.36579434325951
1.31034482759, 6.27586206897, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.376610161988913, 95.2467796760222
1.31034482759, 6.58620689655, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.4346634689206126, 95.13067306215875
1.31034482759, 6.89655172414, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.4913643956121994, 95.0172712087756
1.31034482759, 7.20689655172, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.546803270092083, 94.90639345981583
1.31034482759, 7.51724137931, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.6010607915578037, 94.79787841688439
1.31034482759, 7.8275862069, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.6542094088837263, 94.69158118223254
1.31034482759, 8.13793103448, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.7063144553127008, 94.58737108937457
1.31034482759, 8.44827586207, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.7574350900541735, 94.48512981989165
1.31034482759, 8.75862068966, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.8076250854930147, 94.38474982901397
1.31034482759, 9.06896551724, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.856933489865881, 94.28613302026827
1.31034482759, 9.37931034483, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.905405188669014, 94.18918962266196
1.31034482759, 9.68965517241, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 2.95308138309333, 94.09383723381335
1.31034482759, 10.0, 8.8555201410446, 0.0, 3.6230064430710867, 75.19024148621666, 1.4893068621832333, 91.9582466534747, 3.0, 94.0
1.62068965517, 1.0, 5.173477153609233, 6.478744233307163, 4.705224131373829, 127.47798539905499, 1.5717236927767726, 94.21189653594051, 1.4016839902601714, 94.0028689814631
1.62068965517, 1.31034482759, 5.173477153609233, 5.728721687728019, 4.37210212895469, 109.16623606872405, 1.5717236927767726, 94.21189653594051, 1.4893068621832333, 94.1470242075826
1.62068965517, 1.62068965517, 5.173477153609233, 5.173477153609233, 4.13998549580036, 97.0594634356667, 1.5717236927767726, 94.21189653594051, 1.5717236927767726, 94.21189653594051
1.62068965517, 1.93103448276, 5.173477153609233, 4.737486573764811, 3.9663656433851777, 88.41728979103702, 1.5717236927767726, 94.21189653594051, 1.6500205051863441, 94.23263522204581
1.62068965517, 2.24137931034, 5.173477153609233, 4.381354331231461, 3.8301889296624854, 81.92226326943468, 1.5717236927767726, 94.21189653594051, 1.7248977126755396, 94.22649380354345
1.62068965517, 2.55172413793, 5.173477153609233, 4.0820930826708235, 3.7196810431461245, 76.85669958901136, 1.5717236927767726, 94.21189653594051, 1.7968470482517656, 94.20298656194113
1.62068965517, 2.86206896552, 5.173477153609233, 3.82519591976677, 3.6276744083455417, 72.79397936703404, 1.5717236927767726, 94.21189653594051, 1.866234885140843, 94.1677959544933
1.62068965517, 3.1724137931, 5.173477153609233, 3.6009598784121684, 3.5495229645012967, 69.46355580970172, 1.5717236927767726, 94.21189653594051, 1.9333462725499704, 94.12451882096393
1.62068965517, 3.48275862069, 5.173477153609233, 3.4025970093952944, 3.482065477946156, 66.685064534525, 1.5717236927767726, 94.21189653594051, 1.9984103022655975, 94.07553441865328
1.62068965517, 3.79310344828, 5.173477153609233, 3.2251856153624705, 3.423066316043494, 64.33337622491538, 1.5717236927767726, 94.21189653594051, 2.061615740047551, 94.02247176394123
1.62068965517, 4.10344827586, 5.173477153609233, 3.0650513758844724, 3.3708938218133, 62.31881159145595, 1.5717236927767726, 94.21189653594051, 2.1231211965027263, 93.96647736389208
1.62068965517, 4.41379310345, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 1.9930915164897594, 96.01381696702049
1.62068965517, 4.72413793103, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.061970935277952, 95.87605812944412
1.62068965517, 5.03448275862, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.1286226727061375, 95.74275465458773
1.62068965517, 5.34482758621, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.1932498324600886, 95.61350033507983
1.62068965517, 5.65517241379, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.2560264121711415, 95.48794717565772
1.62068965517, 5.96551724138, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.3171028283702424, 95.36579434325951
1.62068965517, 6.27586206897, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.376610161988913, 95.2467796760222
1.62068965517, 6.58620689655, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.4346634689206126, 95.13067306215875
1.62068965517, 6.89655172414, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.4913643956121994, 95.0172712087756
1.62068965517, 7.20689655172, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.546803270092083, 94.90639345981583
1.62068965517, 7.51724137931, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.6010607915578037, 94.79787841688439
1.62068965517, 7.8275862069, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.6542094088837263, 94.69158118223254
1.62068965517, 8.13793103448, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.7063144553127008, 94.58737108937457
1.62068965517, 8.44827586207, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.7574350900541735, 94.48512981989165
1.62068965517, 8.75862068966, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.8076250854930147, 94.38474982901397
1.62068965517, 9.06896551724, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.856933489865881, 94.28613302026827
1.62068965517, 9.37931034483, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.905405188669014, 94.18918962266196
1.62068965517, 9.68965517241, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 2.95308138309333, 94.09383723381335
1.62068965517, 10.0, 8.209375720137631, 0.0, 3.3615060633308427, 61.963091930331736, 1.5717236927767726, 92.0727012128871, 3.0, 94.0
1.93103448276, 1.0, 4.737486573764811, 6.478744233307163, 4.531604278958648, 118.83581175442534, 1.6500205051863446, 94.23263522204581, 1.4016839902601714, 94.0028689814631
1.93103448276, 1.31034482759, 4.737486573764811, 5.728721687728019, 4.19848227653951, 100.5240624240944, 1.6500205051863446, 94.23263522204581, 1.4893068621832333, 94.1470242075826
1.93103448276, 1.62068965517, 4.737486573764811, 5.173477153609233, 3.9663656433851777, 88.41728979103702, 1.6500205051863446, 94.23263522204581, 1.5717236927767726, 94.21189653594051
1.93103448276, 1.93103448276, 4.737486573764811, 4.737486573764811, 3.792745790969998, 79.77511614640734, 1.6500205051863446, 94.23263522204581, 1.6500205051863446, 94.23263522204581
1.93103448276, 2.24137931034, 4.737486573764811, 4.381354331231461, 3.6565690772473034, 73.280089624805, 1.6500205051863441, 94.23263522204581, 1.7248977126755396, 94.22649380354345
1.93103448276, 2.55172413793, 4.737486573764811, 4.0820930826708235, 3.546061190730943, 68.21452594438168, 1.6500205051863441, 94.23263522204581, 1.7968470482517656, 94.20298656194113
1.93103448276, 2.86206896552, 4.737486573764811, 3.82519591976677, 3.45405455593036, 64.15180572240436, 1.6500205051863441, 94.23263522204581, 1.866234885140843, 94.1677959544933
1.93103448276, 3.1724137931, 4.737486573764811, 3.6009598784121684, 3.375903112086115, 60.82138216507203, 1.6500205051863441, 94.23263522204581, 1.9333462725499704, 94.12451882096393
1.93103448276, 3.48275862069, 4.737486573764811, 3.4025970093952944, 3.308445625530975, 58.04289088989531, 1.6500205051863441, 94.23263522204581, 1.9984103022655975, 94.07553441865328
1.93103448276, 3.79310344828, 4.737486573764811, 3.2251856153624705, 3.2494464636283125, 55.691202580285704, 1.6500205051863441, 94.23263522204581, 2.061615740047551, 94.02247176394123
1.93103448276, 4.10344827586, 4.737486573764811, 3.0650513758844724, 3.197273969398119, 53.67663794682627, 1.6500205051863441, 94.23263522204581, 2.1231211965027263, 93.96647736389208
1.93103448276, 4.41379310345, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 1.9930915164897594, 96.01381696702049
1.93103448276, 4.72413793103, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.061970935277952, 95.87605812944412
1.93103448276, 5.03448275862, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.1286226727061375, 95.74275465458773
1.93103448276, 5.34482758621, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.1932498324600886, 95.61350033507983
1.93103448276, 5.65517241379, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.2560264121711415, 95.48794717565772
1.93103448276, 5.96551724138, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.3171028283702424, 95.36579434325951
1.93103448276, 6.27586206897, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.376610161988913, 95.2467796760222
1.93103448276, 6.58620689655, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.4346634689206126, 95.13067306215875
1.93103448276, 6.89655172414, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.4913643956121994, 95.0172712087756
1.93103448276, 7.20689655172, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.546803270092083, 94.90639345981583
1.93103448276, 7.51724137931, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.6010607915578037, 94.79787841688439
1.93103448276, 7.8275862069, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.6542094088837263, 94.69158118223254
1.93103448276, 8.13793103448, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.7063144553127008, 94.58737108937457
1.93103448276, 8.44827586207, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.7574350900541735, 94.48512981989165
1.93103448276, 8.75862068966, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.8076250854930147, 94.38474982901397
1.93103448276, 9.06896551724, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.856933489865881, 94.28613302026827
1.93103448276, 9.37931034483, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.905405188669014, 94.18918962266196
1.93103448276, 9.68965517241, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 2.95308138309333, 94.09383723381335
1.93103448276, 10.0, 7.679529481258978, 0.0, 3.1578938063745667, 52.19879101227714, 1.6500205051863441, 92.14507449484758, 3.0, 94.0
2.24137931034, 1.0, 4.381354331231461, 6.478744233307163, 4.395427565235955, 112.340785232823, 1.7248977126755396, 94.22649380354345, 1.4016839902601714, 94.0028689814631
2.24137931034, 1.31034482759, 4.381354331231461, 5.728721687728019, 4.0623055628168165, 94.02903590249205, 1.7248977126755396, 94.22649380354345, 1.4893068621832333, 94.1470242075826
2.24137931034, 1.62068965517, 4.381354331231461, 5.173477153609233, 3.8301889296624854, 81.92226326943468, 1.7248977126755396, 94.22649380354345, 1.5717236927767726, 94.21189653594051
2.24137931034, 1.93103448276, 4.381354331231461, 4.737486573764811, 3.6565690772473034, 73.280089624805, 1.7248977126755396, 94.22649380354345, 1.6500205051863446, 94.23263522204581
2.24137931034, 2.24137931034, 4.381354331231461, 4.381354331231461, 3.52039236352461, 66.78506310320266, 1.7248977126755396, 94.22649380354345, 1.7248977126755396, 94.22649380354345
2.24137931034, 2.55172413793, 4.381354331231461, 4.0820930826708235, 3.4098844770082497, 61.71949942277933, 1.7248977126755396, 94.22649380354345, 1.7968470482517656, 94.20298656194113
2.24137931034, 2.86206896552, 4.381354331231461, 3.82519591976677, 3.3178778422076665, 57.65677920080202, 1.7248977126755396, 94.22649380354345, 1.866234885140843, 94.1677959544933
2.24137931034, 3.1724137931, 4.381354331231461, 3.6009598784121684, 3.239726398363422, 54.326355643469675, 1.7248977126755396, 94.22649380354345, 1.9333462725499704, 94.12451882096393
2.24137931034, 3.48275862069, 4.381354331231461, 3.4025970093952944, 3.1722689118082807, 51.54786436829297, 1.7248977126755396, 94.22649380354345, 1.9984103022655975, 94.07553441865328
2.24137931034, 3.79310344828, 4.381354331231461, 3.2251856153624705, 3.113269749905619, 49.19617605868335, 1.7248977126755396, 94.22649380354345, 2.061615740047551, 94.02247176394123
2.24137931034, 4.10344827586, 4.381354331231461, 3.0650513758844724, 3.0610972556754255, 47.18161142522392, 1.7248977126755396, 94.22649380354345, 2.1231211965027263, 93.96647736389208
2.24137931034, 4.41379310345, 4.381354331231461, 2.9193837153663584, 3.0145289503865023, 45.43813410669391, 1.7248977126755396, 94.22649380354345, 2.1830620479873715, 93.90837641259381
2.24137931034, 4.72413793103, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.061970935277952, 95.87605812944412
2.24137931034, 5.03448275862, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.1286226727061375, 95.74275465458773
2.24137931034, 5.34482758621, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.1932498324600886, 95.61350033507983
2.24137931034, 5.65517241379, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.2560264121711415, 95.48794717565772
2.24137931034, 5.96551724138, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.3171028283702424, 95.36579434325951
2.24137931034, 6.27586206897, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.376610161988913, 95.2467796760222
2.24137931034, 6.58620689655, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.4346634689206126, 95.13067306215875
2.24137931034, 6.89655172414, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.4913643956121994, 95.0172712087756
2.24137931034, 7.20689655172, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.546803270092083, 94.90639345981583
2.24137931034, 7.51724137931, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.6010607915578037, 94.79787841688439
2.24137931034, 7.8275862069, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.6542094088837263, 94.69158118223254
2.24137931034, 8.13793103448, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.7063144553127008, 94.58737108937457
2.24137931034, 8.44827586207, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.7574350900541735, 94.48512981989165
2.24137931034, 8.75862068966, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.8076250854930147, 94.38474982901397
2.24137931034, 9.06896551724, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.856933489865881, 94.28613302026827
2.24137931034, 9.37931034483, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.905405188669014, 94.18918962266196
2.24137931034, 9.68965517241, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 2.95308138309333, 94.09383723381335
2.24137931034, 10.0, 7.229382708360055, 0.0, 2.9920271699266188, 44.615062825460804, 1.7248977126755396, 92.19113057871913, 3.0, 94.0
2.55172413793, 1.0, 4.0820930826708235, 6.478744233307163, 4.284919678719594, 107.27522155239964, 1.7968470482517653, 94.20298656194113, 1.4016839902601714, 94.0028689814631
2.55172413793, 1.31034482759, 4.0820930826708235, 5.728721687728019, 3.951797676300455, 88.9634722220687, 1.7968470482517653, 94.20298656194113, 1.4893068621832333, 94.1470242075826
2.55172413793, 1.62068965517, 4.0820930826708235, 5.173477153609233, 3.7196810431461245, 76.85669958901136, 1.7968470482517653, 94.20298656194113, 1.5717236927767726, 94.21189653594051
2.55172413793, 1.93103448276, 4.0820930826708235, 4.737486573764811, 3.546061190730944, 68.21452594438165, 1.7968470482517653, 94.20298656194113, 1.6500205051863446, 94.23263522204581
2.55172413793, 2.24137931034, 4.0820930826708235, 4.381354331231461, 3.4098844770082497, 61.71949942277933, 1.7968470482517653, 94.20298656194113, 1.7248977126755396, 94.22649380354345
2.55172413793, 2.55172413793, 4.0820930826708235, 4.0820930826708235, 3.2993765904918897, 56.65393574235599, 1.7968470482517653, 94.20298656194113, 1.7968470482517653, 94.20298656194113
2.55172413793, 2.86206896552, 4.0820930826708235, 3.82519591976677, 3.2073699556913056, 52.59121552037868, 1.7968470482517656, 94.20298656194113, 1.866234885140843, 94.1677959544933
2.55172413793, 3.1724137931, 4.0820930826708235, 3.6009598784121684, 3.1292185118470615, 49.260791963046344, 1.7968470482517656, 94.20298656194113, 1.9333462725499704, 94.12451882096393
2.55172413793, 3.48275862069, 4.0820930826708235, 3.4025970093952944, 3.0617610252919207, 46.48230068786963, 1.7968470482517656, 94.20298656194113, 1.9984103022655975, 94.07553441865328
2.55172413793, 3.79310344828, 4.0820930826708235, 3.2251856153624705, 3.002761863389259, 44.13061237826001, 1.7968470482517656, 94.20298656194113, 2.061615740047551, 94.02247176394123
2.55172413793, 4.10344827586, 4.0820930826708235, 3.0650513758844724, 2.9505893691590654, 42.11604774480058, 1.7968470482517656, 94.20298656194113, 2.1231211965027263, 93.96647736389208
2.55172413793, 4.41379310345, 4.0820930826708235, 2.9193837153663584, 2.9040210638701422, 40.37257042627056, 1.7968470482517656, 94.20298656194113, 2.1830620479873715, 93.90837641259381
2.55172413793, 4.72413793103, 4.0820930826708235, 2.7859881218192806, 2.8621205159081633, 38.85042750101424, 1.7968470482517656, 94.20298656194113, 2.2415553252061784, 93.84877387653127
2.55172413793, 5.03448275862, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.1286226727061375, 95.74275465458773
2.55172413793, 5.34482758621, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.1932498324600886, 95.61350033507983
2.55172413793, 5.65517241379, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.2560264121711415, 95.48794717565772
2.55172413793, 5.96551724138, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.3171028283702424, 95.36579434325951
2.55172413793, 6.27586206897, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.376610161988913, 95.2467796760222
2.55172413793, 6.58620689655, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.4346634689206126, 95.13067306215875
2.55172413793, 6.89655172414, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.4913643956121994, 95.0172712087756
2.55172413793, 7.20689655172, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.546803270092083, 94.90639345981583
2.55172413793, 7.51724137931, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.6010607915578037, 94.79787841688439
2.55172413793, 7.8275862069, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.6542094088837263, 94.69158118223254
2.55172413793, 8.13793103448, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.7063144553127008, 94.58737108937457
2.55172413793, 8.44827586207, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.7574350900541735, 94.48512981989165
2.55172413793, 8.75862068966, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.8076250854930147, 94.38474982901397
2.55172413793, 9.06896551724, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.856933489865881, 94.28613302026827
2.55172413793, 9.37931034483, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.905405188669014, 94.18918962266196
2.55172413793, 9.68965517241, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 2.95308138309333, 94.09383723381335
2.55172413793, 10.0, 6.837515434044471, 0.0, 2.8526198122096647, 38.511672540076965, 1.7968470482517656, 92.21953216908409, 3.0, 94.0
2.86206896552, 1.0, 3.82519591976677, 6.478744233307163, 4.1929130439190105, 103.21250133042236, 1.866234885140843, 94.1677959544933, 1.4016839902601714, 94.0028689814631
2.86206896552, 1.31034482759, 3.82519591976677, 5.728721687728019, 3.8597910414998724, 84.9007520000914, 1.866234885140843, 94.1677959544933, 1.4893068621832333, 94.1470242075826
2.86206896552, 1.62068965517, 3.82519591976677, 5.173477153609233, 3.6276744083455417, 72.79397936703404, 1.866234885140843, 94.1677959544933, 1.5717236927767726, 94.21189653594051
2.86206896552, 1.93103448276, 3.82519591976677, 4.737486573764811, 3.45405455593036, 64.15180572240439, 1.866234885140843, 94.1677959544933, 1.6500205051863446, 94.23263522204581
2.86206896552, 2.24137931034, 3.82519591976677, 4.381354331231461, 3.3178778422076665, 57.65677920080202, 1.866234885140843, 94.1677959544933, 1.7248977126755396, 94.22649380354345
2.86206896552, 2.55172413793, 3.82519591976677, 4.0820930826708235, 3.2073699556913056, 52.59121552037868, 1.866234885140843, 94.1677959544933, 1.7968470482517653, 94.20298656194113
2.86206896552, 2.86206896552, 3.82519591976677, 3.82519591976677, 3.1153633208907223, 48.528495298401396, 1.866234885140843, 94.1677959544933, 1.866234885140843, 94.1677959544933
2.86206896552, 3.1724137931, 3.82519591976677, 3.6009598784121684, 3.037211877046478, 45.19807174106905, 1.866234885140843, 94.1677959544933, 1.9333462725499704, 94.12451882096393
2.86206896552, 3.48275862069, 3.82519591976677, 3.4025970093952944, 2.969754390491337, 42.41958046589233, 1.866234885140843, 94.1677959544933, 1.9984103022655975, 94.07553441865328
2.86206896552, 3.79310344828, 3.82519591976677, 3.2251856153624705, 2.9107552285886755, 40.067892156282724, 1.866234885140843, 94.1677959544933, 2.061615740047551, 94.02247176394123
2.86206896552, 4.10344827586, 3.82519591976677, 3.0650513758844724, 2.8585827343584818, 38.053327522823295, 1.866234885140843, 94.1677959544933, 2.1231211965027263, 93.96647736389208
2.86206896552, 4.41379310345, 3.82519591976677, 2.9193837153663584, 2.8120144290695586, 36.30985020429327, 1.866234885140843, 94.1677959544933, 2.1830620479873715, 93.90837641259381
2.86206896552, 4.72413793103, 3.82519591976677, 2.7859881218192806, 2.7701138811075796, 34.78770727903694, 1.866234885140843, 94.1677959544933, 2.2415553252061784, 93.84877387653127
2.86206896552, 5.03448275862, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.1286226727061375, 95.74275465458773
2.86206896552, 5.34482758621, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.1932498324600886, 95.61350033507983
2.86206896552, 5.65517241379, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.2560264121711415, 95.48794717565772
2.86206896552, 5.96551724138, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.3171028283702424, 95.36579434325951
2.86206896552, 6.27586206897, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.376610161988913, 95.2467796760222
2.86206896552, 6.58620689655, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.4346634689206126, 95.13067306215875
2.86206896552, 6.89655172414, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.4913643956121994, 95.0172712087756
2.86206896552, 7.20689655172, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.546803270092083, 94.90639345981583
2.86206896552, 7.51724137931, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.6010607915578037, 94.79787841688439
2.86206896552, 7.8275862069, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.6542094088837263, 94.69158118223254
2.86206896552, 8.13793103448, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.7063144553127008, 94.58737108937457
2.86206896552, 8.44827586207, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.7574350900541735, 94.48512981989165
2.86206896552, 8.75862068966, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.8076250854930147, 94.38474982901397
2.86206896552, 9.06896551724, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.856933489865881, 94.28613302026827
2.86206896552, 9.37931034483, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.905405188669014, 94.18918962266196
2.86206896552, 9.68965517241, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 2.95308138309333, 94.09383723381335
2.86206896552, 10.0, 6.490301245856144, 0.0, 2.7327584536462344, 33.46982044750059, 1.866234885140843, 92.23546672803113, 3.0, 94.0
3.1724137931, 1.0, 3.600959878412168, 6.478744233307163, 4.114761600074765, 99.88207777309, 1.9333462725499704, 94.12451882096391, 1.4016839902601714, 94.0028689814631
3.1724137931, 1.31034482759, 3.600959878412168, 5.728721687728019, 3.781639597655627, 81.57032844275906, 1.9333462725499704, 94.12451882096391, 1.4893068621832333, 94.1470242075826
3.1724137931, 1.62068965517, 3.600959878412168, 5.173477153609233, 3.5495229645012967, 69.46355580970172, 1.9333462725499704, 94.12451882096391, 1.5717236927767726, 94.21189653594051
3.1724137931, 1.93103448276, 3.600959878412168, 4.737486573764811, 3.375903112086115, 60.82138216507203, 1.9333462725499704, 94.12451882096391, 1.6500205051863446, 94.23263522204581
3.1724137931, 2.24137931034, 3.600959878412168, 4.381354331231461, 3.239726398363422, 54.326355643469675, 1.9333462725499704, 94.12451882096391, 1.7248977126755396, 94.22649380354345
3.1724137931, 2.55172413793, 3.600959878412168, 4.0820930826708235, 3.1292185118470615, 49.260791963046344, 1.9333462725499704, 94.12451882096391, 1.7968470482517653, 94.20298656194113
3.1724137931, 2.86206896552, 3.600959878412168, 3.82519591976677, 3.037211877046478, 45.19807174106905, 1.9333462725499704, 94.12451882096391, 1.866234885140843, 94.1677959544933
3.1724137931, 3.1724137931, 3.600959878412168, 3.600959878412168, 2.9590604332022337, 41.86764818373671, 1.9333462725499704, 94.12451882096391, 1.9333462725499704, 94.12451882096391
3.1724137931, 3.48275862069, 3.6009598784121684, 3.4025970093952944, 2.8916029466470925, 39.08915690856, 1.9333462725499704, 94.12451882096393, 1.9984103022655975, 94.07553441865328
3.1724137931, 3.79310344828, 3.6009598784121684, 3.2251856153624705, 2.8326037847444314, 36.73746859895037, 1.9333462725499704, 94.12451882096393, 2.061615740047551, 94.02247176394123
3.1724137931, 4.10344827586, 3.6009598784121684, 3.0650513758844724, 2.7804312905142377, 34.72290396549095, 1.9333462725499704, 94.12451882096393, 2.1231211965027263, 93.96647736389208
3.1724137931, 4.41379310345, 3.6009598784121684, 2.9193837153663584, 2.7338629852253145, 32.979426646960924, 1.9333462725499704, 94.12451882096393, 2.1830620479873715, 93.90837641259381
3.1724137931, 4.72413793103, 3.6009598784121684, 2.7859881218192806, 2.691962437263336, 31.457283721704606, 1.9333462725499704, 94.12451882096393, 2.2415553252061784, 93.84877387653127
3.1724137931, 5.03448275862, 3.6009598784121684, 2.6631206751681695, 2.6539985862449145, 30.118247552884707, 1.9333462725499704, 94.12451882096393, 2.298703276585821, 93.78812007332643
3.1724137931, 5.34482758621, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.1932498324600886, 95.61350033507983
3.1724137931, 5.65517241379, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.2560264121711415, 95.48794717565772
3.1724137931, 5.96551724138, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.3171028283702424, 95.36579434325951
3.1724137931, 6.27586206897, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.376610161988913, 95.2467796760222
3.1724137931, 6.58620689655, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.4346634689206126, 95.13067306215875
3.1724137931, 6.89655172414, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.4913643956121994, 95.0172712087756
3.1724137931, 7.20689655172, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.546803270092083, 94.90639345981583
3.1724137931, 7.51724137931, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.6010607915578037, 94.79787841688439
3.1724137931, 7.8275862069, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.6542094088837263, 94.69158118223254
3.1724137931, 8.13793103448, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.7063144553127008, 94.58737108937457
3.1724137931, 8.44827586207, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.7574350900541735, 94.48512981989165
3.1724137931, 8.75862068966, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.8076250854930147, 94.38474982901397
3.1724137931, 9.06896551724, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.856933489865881, 94.28613302026827
3.1724137931, 9.37931034483, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.905405188669014, 94.18918962266196
3.1724137931, 9.68965517241, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 2.95308138309333, 94.09383723381335
3.1724137931, 10.0, 6.17851463817325, 0.0, 2.6279169393446735, 29.221401171002373, 1.9333462725499704, 92.2422462979603, 3.0, 94.0
3.48275862069, 1.0, 3.402597009395295, 6.478744233307163, 4.047304113519624, 97.10358649791328, 1.9984103022655975, 94.07553441865328, 1.4016839902601714, 94.0028689814631
3.48275862069, 1.31034482759, 3.402597009395295, 5.728721687728019, 3.714182111100486, 78.79183716758234, 1.9984103022655975, 94.07553441865328, 1.4893068621832333, 94.1470242075826
3.48275862069, 1.62068965517, 3.402597009395295, 5.173477153609233, 3.482065477946156, 66.685064534525, 1.9984103022655975, 94.07553441865328, 1.5717236927767726, 94.21189653594051
3.48275862069, 1.93103448276, 3.402597009395295, 4.737486573764811, 3.308445625530975, 58.04289088989531, 1.9984103022655975, 94.07553441865328, 1.6500205051863446, 94.23263522204581
3.48275862069, 2.24137931034, 3.402597009395295, 4.381354331231461, 3.1722689118082807, 51.54786436829297, 1.9984103022655975, 94.07553441865329, 1.7248977126755396, 94.22649380354345
3.48275862069, 2.55172413793, 3.402597009395295, 4.0820930826708235, 3.06176102529192, 46.48230068786962, 1.9984103022655975, 94.07553441865329, 1.7968470482517653, 94.20298656194113
3.48275862069, 2.86206896552, 3.402597009395295, 3.82519591976677, 2.969754390491337, 42.41958046589234, 1.9984103022655975, 94.07553441865329, 1.866234885140843, 94.1677959544933
3.48275862069, 3.1724137931, 3.402597009395295, 3.600959878412168, 2.891602946647093, 39.08915690856, 1.9984103022655975, 94.07553441865329, 1.9333462725499704, 94.12451882096391
3.48275862069, 3.48275862069, 3.402597009395295, 3.402597009395295, 2.8241454600919518, 36.31066563338328, 1.9984103022655975, 94.07553441865329, 1.9984103022655975, 94.07553441865329
3.48275862069, 3.79310344828, 3.4025970093952944, 3.2251856153624705, 2.7651462981892903, 33.95897732377367, 1.9984103022655975, 94.07553441865328, 2.061615740047551, 94.02247176394123
3.48275862069, 4.10344827586, 3.4025970093952944, 3.0650513758844724, 2.712973803959096, 31.94441269031423, 1.9984103022655975, 94.07553441865328, 2.1231211965027263, 93.96647736389208
3.48275862069, 4.41379310345, 3.4025970093952944, 2.9193837153663584, 2.6664054986701733, 30.200935371784208, 1.9984103022655975, 94.07553441865328, 2.1830620479873715, 93.90837641259381
3.48275862069, 4.72413793103, 3.4025970093952944, 2.7859881218192806, 2.6245049507081943, 28.67879244652788, 1.9984103022655975, 94.07553441865328, 2.2415553252061784, 93.84877387653127
3.48275862069, 5.03448275862, 3.4025970093952944, 2.6631206751681695, 2.586541099689773, 27.339756277707977, 1.9984103022655975, 94.07553441865328, 2.298703276585821, 93.78812007332643
3.48275862069, 5.34482758621, 3.4025970093952944, 2.549374225849442, 2.5519337540843736, 26.153950703542527, 1.9984103022655975, 94.07553441865328, 2.3545960358808595, 93.72675445617413
3.48275862069, 5.65517241379, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.2560264121711415, 95.48794717565772
3.48275862069, 5.96551724138, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.3171028283702424, 95.36579434325951
3.48275862069, 6.27586206897, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.376610161988913, 95.2467796760222
3.48275862069, 6.58620689655, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.4346634689206126, 95.13067306215875
3.48275862069, 6.89655172414, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.4913643956121994, 95.0172712087756
3.48275862069, 7.20689655172, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.546803270092083, 94.90639345981583
3.48275862069, 7.51724137931, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.6010607915578037, 94.79787841688439
3.48275862069, 7.8275862069, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.6542094088837263, 94.69158118223254
3.48275862069, 8.13793103448, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.7063144553127008, 94.58737108937457
3.48275862069, 8.44827586207, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.7574350900541735, 94.48512981989165
3.48275862069, 8.75862068966, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.8076250854930147, 94.38474982901397
3.48275862069, 9.06896551724, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.856933489865881, 94.28613302026827
3.48275862069, 9.37931034483, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.905405188669014, 94.18918962266196
3.48275862069, 9.68965517241, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 2.95308138309333, 94.09383723381335
3.48275862069, 10.0, 5.895601436759941, 0.0, 2.5349750370160997, 25.585474966411102, 1.9984103022655975, 92.24209358236251, 3.0, 94.0
3.79310344828, 1.0, 3.2251856153624714, 6.478744233307163, 3.9883049516169637, 94.75189818830368, 2.0616157400475505, 94.02247176394123, 1.4016839902601714, 94.0028689814631
3.79310344828, 1.31034482759, 3.2251856153624714, 5.728721687728019, 3.6551829491978247, 76.44014885797274, 2.0616157400475505, 94.02247176394123, 1.4893068621832333, 94.1470242075826
3.79310344828, 1.62068965517, 3.2251856153624714, 5.173477153609233, 3.423066316043494, 64.33337622491538, 2.0616157400475505, 94.02247176394123, 1.5717236927767726, 94.21189653594051
3.79310344828, 1.93103448276, 3.2251856153624714, 4.737486573764811, 3.2494464636283134, 55.691202580285704, 2.0616157400475505, 94.02247176394123, 1.6500205051863446, 94.23263522204581
3.79310344828, 2.24137931034, 3.2251856153624714, 4.381354331231461, 3.113269749905619, 49.19617605868335, 2.0616157400475505, 94.02247176394123, 1.7248977126755396, 94.22649380354345
3.79310344828, 2.55172413793, 3.2251856153624714, 4.0820930826708235, 3.0027618633892588, 44.13061237826001, 2.0616157400475505, 94.02247176394123, 1.7968470482517653, 94.20298656194113
3.79310344828, 2.86206896552, 3.2251856153624714, 3.82519591976677, 2.9107552285886755, 40.06789215628271, 2.0616157400475505, 94.02247176394123, 1.866234885140843, 94.1677959544933
3.79310344828, 3.1724137931, 3.2251856153624714, 3.600959878412168, 2.8326037847444314, 36.73746859895037, 2.0616157400475505, 94.02247176394123, 1.9333462725499704, 94.12451882096391
3.79310344828, 3.48275862069, 3.2251856153624714, 3.402597009395295, 2.7651462981892903, 33.95897732377367, 2.0616157400475505, 94.02247176394123, 1.9984103022655975, 94.07553441865329
3.79310344828, 3.79310344828, 3.2251856153624714, 3.2251856153624714, 2.7061471362866287, 31.607289014164046, 2.0616157400475505, 94.02247176394123, 2.0616157400475505, 94.02247176394123
3.79310344828, 4.10344827586, 3.2251856153624705, 3.0650513758844724, 2.653974642056435, 29.592724380704617, 2.061615740047551, 94.02247176394123, 2.1231211965027263, 93.9664773638921
3.79310344828, 4.41379310345, 3.2251856153624705, 2.9193837153663584, 2.6074063367675118, 27.849247062174598, 2.061615740047551, 94.02247176394123, 2.1830620479873715, 93.90837641259381
3.79310344828, 4.72413793103, 3.2251856153624705, 2.7859881218192806, 2.565505788805533, 26.327104136918276, 2.061615740047551, 94.02247176394123, 2.2415553252061784, 93.84877387653127
3.79310344828, 5.03448275862, 3.2251856153624705, 2.6631206751681695, 2.527541937787112, 24.988067968098367, 2.061615740047551, 94.02247176394123, 2.298703276585821, 93.78812007332643
3.79310344828, 5.34482758621, 3.2251856153624705, 2.549374225849442, 2.4929345921817117, 23.802262393932917, 2.061615740047551, 94.02247176394123, 2.3545960358808595, 93.72675445617413
3.79310344828, 5.65517241379, 3.2251856153624705, 2.4435981042734305, 2.4612166229021746, 22.745987897499425, 2.061615740047551, 94.02247176394123, 2.409313665184136, 93.664935576591
3.79310344828, 5.96551724138, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.3171028283702424, 95.36579434325951
3.79310344828, 6.27586206897, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.376610161988913, 95.2467796760222
3.79310344828, 6.58620689655, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.4346634689206126, 95.13067306215875
3.79310344828, 6.89655172414, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.4913643956121994, 95.0172712087756
3.79310344828, 7.20689655172, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.546803270092083, 94.90639345981583
3.79310344828, 7.51724137931, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.6010607915578037, 94.79787841688439
3.79310344828, 7.8275862069, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.6542094088837263, 94.69158118223254
3.79310344828, 8.13793103448, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.7063144553127008, 94.58737108937457
3.79310344828, 8.44827586207, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.7574350900541735, 94.48512981989165
3.79310344828, 8.75862068966, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.8076250854930147, 94.38474982901397
3.79310344828, 9.06896551724, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.856933489865881, 94.28613302026827
3.79310344828, 9.37931034483, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.905405188669014, 94.18918962266196
3.79310344828, 9.68965517241, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 2.95308138309333, 94.09383723381335
3.79310344828, 10.0, 5.636723986576676, 0.0, 2.4516915887029254, 22.434679138758955, 2.061615740047551, 92.23656098965837, 3.0, 94.0
4.10344827586, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 1.9217448967737276, 96.15651020645255, 1.4016839902601714, 91.76929195748608
4.10344827586, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 1.9217448967737276, 96.15651020645255, 1.4893068621832333, 91.9582466534747
4.10344827586, 1.62068965517, 3.0650513758844724, 5.173477153609233, 3.3708938218133, 62.31881159145595, 2.1231211965027263, 93.96647736389208, 1.5717236927767726, 94.21189653594051
4.10344827586, 1.93103448276, 3.0650513758844724, 4.737486573764811, 3.19727396939812, 53.676637946826276, 2.1231211965027263, 93.96647736389208, 1.6500205051863446, 94.23263522204581
4.10344827586, 2.24137931034, 3.0650513758844724, 4.381354331231461, 3.0610972556754255, 47.18161142522392, 2.1231211965027263, 93.96647736389208, 1.7248977126755396, 94.22649380354345
4.10344827586, 2.55172413793, 3.0650513758844724, 4.0820930826708235, 2.9505893691590654, 42.11604774480058, 2.1231211965027263, 93.96647736389208, 1.7968470482517653, 94.20298656194113
4.10344827586, 2.86206896552, 3.0650513758844724, 3.82519591976677, 2.8585827343584818, 38.05332752282328, 2.1231211965027263, 93.96647736389208, 1.866234885140843, 94.1677959544933
4.10344827586, 3.1724137931, 3.0650513758844724, 3.600959878412168, 2.7804312905142377, 34.72290396549095, 2.1231211965027263, 93.96647736389208, 1.9333462725499704, 94.12451882096391
4.10344827586, 3.48275862069, 3.0650513758844724, 3.402597009395295, 2.712973803959096, 31.94441269031423, 2.1231211965027263, 93.96647736389208, 1.9984103022655975, 94.07553441865329
4.10344827586, 3.79310344828, 3.0650513758844724, 3.2251856153624714, 2.653974642056435, 29.592724380704617, 2.1231211965027263, 93.96647736389208, 2.0616157400475505, 94.02247176394123
4.10344827586, 4.10344827586, 3.0650513758844724, 3.0650513758844724, 2.601802147826241, 27.578159747245184, 2.1231211965027263, 93.96647736389208, 2.1231211965027263, 93.96647736389208
4.10344827586, 4.41379310345, 3.0650513758844724, 2.9193837153663584, 2.555233842537318, 25.83468242871517, 2.1231211965027263, 93.9664773638921, 2.1830620479873715, 93.90837641259381
4.10344827586, 4.72413793103, 3.0650513758844724, 2.7859881218192806, 2.513333294575339, 24.31253950345884, 2.1231211965027263, 93.9664773638921, 2.2415553252061784, 93.84877387653127
4.10344827586, 5.03448275862, 3.0650513758844724, 2.6631206751681695, 2.4753694435569176, 22.973503334638938, 2.1231211965027263, 93.9664773638921, 2.298703276585821, 93.78812007332643
4.10344827586, 5.34482758621, 3.0650513758844724, 2.549374225849442, 2.440762097951518, 21.787697760473485, 2.1231211965027263, 93.9664773638921, 2.3545960358808595, 93.72675445617413
4.10344827586, 5.65517241379, 3.0650513758844724, 2.4435981042734305, 2.4090441286719813, 20.731423264039993, 2.1231211965027263, 93.9664773638921, 2.409313665184136, 93.664935576591
4.10344827586, 5.96551724138, 3.0650513758844724, 2.34484022457152, 2.3798346324027975, 19.785631231159826, 2.1231211965027263, 93.9664773638921, 2.4629277504806115, 93.60286203160034
4.10344827586, 6.27586206897, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.376610161988913, 95.2467796760222
4.10344827586, 6.58620689655, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.4346634689206126, 95.13067306215875
4.10344827586, 6.89655172414, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.4913643956121994, 95.0172712087756
4.10344827586, 7.20689655172, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.546803270092083, 94.90639345981583
4.10344827586, 7.51724137931, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.6010607915578037, 94.79787841688439
4.10344827586, 7.8275862069, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.6542094088837263, 94.69158118223254
4.10344827586, 8.13793103448, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.7063144553127008, 94.58737108937457
4.10344827586, 8.44827586207, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.7574350900541735, 94.48512981989165
4.10344827586, 8.75862068966, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.8076250854930147, 94.38474982901397
4.10344827586, 9.06896551724, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.856933489865881, 94.28613302026827
4.10344827586, 9.37931034483, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.905405188669014, 94.18918962266196
4.10344827586, 9.68965517241, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 2.95308138309333, 94.09383723381335
4.10344827586, 10.0, 5.398199628835745, 0.0, 2.3764023399083665, 19.67624141412175, 2.1231211965027263, 92.22676882288862, 3.0, 94.0
4.41379310345, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 1.9930915164897594, 96.01381696702049, 1.4016839902601714, 91.76929195748608
4.41379310345, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 1.9930915164897594, 96.01381696702049, 1.4893068621832333, 91.9582466534747
4.41379310345, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 1.9930915164897594, 96.01381696702049, 1.5717236927767726, 92.0727012128871
4.41379310345, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 1.9930915164897594, 96.01381696702049, 1.6500205051863446, 92.14507449484756
4.41379310345, 2.24137931034, 2.9193837153663584, 4.381354331231461, 3.0145289503865023, 45.43813410669391, 2.1830620479873715, 93.90837641259381, 1.7248977126755396, 94.22649380354345
4.41379310345, 2.55172413793, 2.9193837153663584, 4.0820930826708235, 2.904021063870142, 40.37257042627055, 2.1830620479873715, 93.90837641259381, 1.7968470482517653, 94.20298656194113
4.41379310345, 2.86206896552, 2.9193837153663584, 3.82519591976677, 2.8120144290695586, 36.30985020429327, 2.1830620479873715, 93.90837641259381, 1.866234885140843, 94.1677959544933
4.41379310345, 3.1724137931, 2.9193837153663584, 3.600959878412168, 2.7338629852253145, 32.979426646960924, 2.1830620479873715, 93.90837641259381, 1.9333462725499704, 94.12451882096391
4.41379310345, 3.48275862069, 2.9193837153663584, 3.402597009395295, 2.666405498670173, 30.200935371784208, 2.1830620479873715, 93.90837641259381, 1.9984103022655975, 94.07553441865329
4.41379310345, 3.79310344828, 2.9193837153663584, 3.2251856153624714, 2.6074063367675118, 27.849247062174598, 2.1830620479873715, 93.90837641259381, 2.0616157400475505, 94.02247176394123
4.41379310345, 4.10344827586, 2.9193837153663584, 3.0650513758844724, 2.555233842537318, 25.834682428715162, 2.1830620479873715, 93.90837641259381, 2.1231211965027263, 93.96647736389208
4.41379310345, 4.41379310345, 2.9193837153663584, 2.9193837153663584, 2.508665537248395, 24.091205110185147, 2.1830620479873715, 93.90837641259381, 2.1830620479873715, 93.90837641259381
4.41379310345, 4.72413793103, 2.9193837153663584, 2.7859881218192806, 2.466764989286416, 22.569062184928818, 2.1830620479873715, 93.90837641259381, 2.2415553252061784, 93.84877387653127
4.41379310345, 5.03448275862, 2.9193837153663584, 2.6631206751681695, 2.428801138267995, 21.230026016108916, 2.1830620479873715, 93.90837641259381, 2.298703276585821, 93.78812007332643
4.41379310345, 5.34482758621, 2.9193837153663584, 2.549374225849442, 2.394193792662595, 20.044220441943462, 2.1830620479873715, 93.90837641259381, 2.3545960358808595, 93.72675445617413
4.41379310345, 5.65517241379, 2.9193837153663584, 2.4435981042734305, 2.362475823383058, 18.98794594550997, 2.1830620479873715, 93.90837641259381, 2.409313665184136, 93.664935576591
4.41379310345, 5.96551724138, 2.9193837153663584, 2.34484022457152, 2.3332663271138743, 18.042153912629804, 2.1830620479873715, 93.90837641259381, 2.4629277504806115, 93.60286203160034
4.41379310345, 6.27586206897, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.376610161988913, 95.2467796760222
4.41379310345, 6.58620689655, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.4346634689206126, 95.13067306215875
4.41379310345, 6.89655172414, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.4913643956121994, 95.0172712087756
4.41379310345, 7.20689655172, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.546803270092083, 94.90639345981583
4.41379310345, 7.51724137931, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.6010607915578037, 94.79787841688439
4.41379310345, 7.8275862069, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.6542094088837263, 94.69158118223254
4.41379310345, 8.13793103448, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.7063144553127008, 94.58737108937457
4.41379310345, 8.44827586207, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.7574350900541735, 94.48512981989165
4.41379310345, 8.75862068966, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.8076250854930147, 94.38474982901397
4.41379310345, 9.06896551724, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.856933489865881, 94.28613302026827
4.41379310345, 9.37931034483, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.905405188669014, 94.18918962266196
4.41379310345, 9.68965517241, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 2.95308138309333, 94.09383723381335
4.41379310345, 10.0, 5.1771529622536425, 0.0, 2.3078370574454543, 17.240646499472525, 2.1830620479873715, 92.2135479027791, 3.0, 94.0
4.72413793103, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.061970935277952, 95.87605812944412, 1.4016839902601714, 91.76929195748608
4.72413793103, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.061970935277952, 95.87605812944412, 1.4893068621832333, 91.9582466534747
4.72413793103, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.061970935277952, 95.87605812944412, 1.5717236927767726, 92.0727012128871
4.72413793103, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.061970935277952, 95.87605812944412, 1.6500205051863446, 92.14507449484756
4.72413793103, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.061970935277952, 95.87605812944412, 1.7248977126755396, 92.19113057871913
4.72413793103, 2.55172413793, 2.7859881218192815, 4.0820930826708235, 2.8621205159081633, 38.85042750101424, 2.2415553252061784, 93.84877387653127, 1.7968470482517653, 94.20298656194113
4.72413793103, 2.86206896552, 2.7859881218192815, 3.82519591976677, 2.7701138811075796, 34.78770727903694, 2.2415553252061784, 93.84877387653127, 1.866234885140843, 94.1677959544933
4.72413793103, 3.1724137931, 2.7859881218192815, 3.600959878412168, 2.6919624372633355, 31.457283721704606, 2.2415553252061784, 93.84877387653127, 1.9333462725499704, 94.12451882096391
4.72413793103, 3.48275862069, 2.7859881218192815, 3.402597009395295, 2.6245049507081943, 28.67879244652788, 2.2415553252061784, 93.84877387653127, 1.9984103022655975, 94.07553441865329
4.72413793103, 3.79310344828, 2.7859881218192815, 3.2251856153624714, 2.5655057888055333, 26.327104136918276, 2.2415553252061784, 93.84877387653127, 2.0616157400475505, 94.02247176394123
4.72413793103, 4.10344827586, 2.7859881218192815, 3.0650513758844724, 2.513333294575339, 24.31253950345884, 2.2415553252061784, 93.84877387653127, 2.1231211965027263, 93.96647736389208
4.72413793103, 4.41379310345, 2.7859881218192815, 2.9193837153663584, 2.466764989286416, 22.569062184928818, 2.2415553252061784, 93.84877387653127, 2.1830620479873715, 93.90837641259381
4.72413793103, 4.72413793103, 2.7859881218192815, 2.7859881218192815, 2.424864441324438, 21.046919259672496, 2.2415553252061784, 93.84877387653127, 2.2415553252061784, 93.84877387653127
4.72413793103, 5.03448275862, 2.7859881218192806, 2.6631206751681695, 2.3869005903060163, 19.70788309085259, 2.2415553252061784, 93.84877387653127, 2.298703276585821, 93.78812007332643
4.72413793103, 5.34482758621, 2.7859881218192806, 2.549374225849442, 2.352293244700616, 18.52207751668714, 2.2415553252061784, 93.84877387653127, 2.3545960358808595, 93.72675445617413
4.72413793103, 5.65517241379, 2.7859881218192806, 2.4435981042734305, 2.320575275421079, 17.465803020253645, 2.2415553252061784, 93.84877387653127, 2.409313665184136, 93.664935576591
4.72413793103, 5.96551724138, 2.7859881218192806, 2.34484022457152, 2.2913657791518958, 16.52001098737348, 2.2415553252061784, 93.84877387653127, 2.4629277504806115, 93.60286203160034
4.72413793103, 6.27586206897, 2.7859881218192806, 2.2523045207772907, 2.2643506379039535, 15.669210938463902, 2.2415553252061784, 93.84877387653127, 2.515502668971076, 93.54068738457356
4.72413793103, 6.58620689655, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.4346634689206126, 95.13067306215875
4.72413793103, 6.89655172414, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.4913643956121994, 95.0172712087756
4.72413793103, 7.20689655172, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.546803270092083, 94.90639345981583
4.72413793103, 7.51724137931, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.6010607915578037, 94.79787841688439
4.72413793103, 7.8275862069, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.6542094088837263, 94.69158118223254
4.72413793103, 8.13793103448, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.7063144553127008, 94.58737108937457
4.72413793103, 8.44827586207, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.7574350900541735, 94.48512981989165
4.72413793103, 8.75862068966, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.8076250854930147, 94.38474982901397
4.72413793103, 9.06896551724, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.856933489865881, 94.28613302026827
4.72413793103, 9.37931034483, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.905405188669014, 94.18918962266196
4.72413793103, 9.68965517241, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 2.95308138309333, 94.09383723381335
4.72413793103, 10.0, 4.971291020033376, 0.0, 2.2450037754438963, 15.074557143722096, 2.2415553252061784, 92.19752873625161, 3.0, 94.0
5.03448275862, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.1286226727061375, 95.74275465458773, 1.4016839902601714, 91.76929195748608
5.03448275862, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.1286226727061375, 95.74275465458773, 1.4893068621832333, 91.9582466534747
5.03448275862, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.1286226727061375, 95.74275465458773, 1.5717236927767726, 92.0727012128871
5.03448275862, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.1286226727061375, 95.74275465458773, 1.6500205051863446, 92.14507449484756
5.03448275862, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.1286226727061375, 95.74275465458773, 1.7248977126755396, 92.19113057871913
5.03448275862, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.1286226727061375, 95.74275465458773, 1.7968470482517653, 92.21953216908409
5.03448275862, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.1286226727061375, 95.74275465458773, 1.866234885140843, 92.23546672803113
5.03448275862, 3.1724137931, 2.6631206751681704, 3.600959878412168, 2.6539985862449145, 30.118247552884696, 2.298703276585821, 93.78812007332643, 1.9333462725499704, 94.12451882096391
5.03448275862, 3.48275862069, 2.6631206751681704, 3.402597009395295, 2.586541099689773, 27.339756277707977, 2.298703276585821, 93.78812007332643, 1.9984103022655975, 94.07553441865329
5.03448275862, 3.79310344828, 2.6631206751681704, 3.2251856153624714, 2.527541937787112, 24.988067968098367, 2.298703276585821, 93.78812007332643, 2.0616157400475505, 94.02247176394123
5.03448275862, 4.10344827586, 2.6631206751681704, 3.0650513758844724, 2.4753694435569176, 22.973503334638934, 2.298703276585821, 93.78812007332643, 2.1231211965027263, 93.96647736389208
5.03448275862, 4.41379310345, 2.6631206751681704, 2.9193837153663584, 2.428801138267995, 21.230026016108916, 2.298703276585821, 93.78812007332643, 2.1830620479873715, 93.90837641259381
5.03448275862, 4.72413793103, 2.6631206751681704, 2.7859881218192815, 2.3869005903060163, 19.70788309085259, 2.298703276585821, 93.78812007332643, 2.2415553252061784, 93.84877387653127
5.03448275862, 5.03448275862, 2.6631206751681704, 2.6631206751681704, 2.3489367392875944, 18.368846922032688, 2.298703276585821, 93.78812007332643, 2.298703276585821, 93.78812007332643
5.03448275862, 5.34482758621, 2.6631206751681695, 2.549374225849442, 2.3143293936821947, 17.18304134786724, 2.298703276585821, 93.78812007332643, 2.3545960358808595, 93.72675445617413
5.03448275862, 5.65517241379, 2.6631206751681695, 2.4435981042734305, 2.2826114244026576, 16.12676685143374, 2.298703276585821, 93.78812007332643, 2.409313665184136, 93.664935576591
5.03448275862, 5.96551724138, 2.6631206751681695, 2.34484022457152, 2.253401928133474, 15.180974818553581, 2.298703276585821, 93.78812007332643, 2.4629277504806115, 93.60286203160034
5.03448275862, 6.27586206897, 2.6631206751681695, 2.2523045207772907, 2.2263867868855325, 14.330174769643994, 2.298703276585821, 93.78812007332643, 2.515502668971076, 93.54068738457356
5.03448275862, 6.58620689655, 2.6631206751681695, 2.165319113066232, 2.201304329485243, 13.561637183836213, 2.298703276585821, 93.78812007332643, 2.5670966105686572, 93.47853097030561
5.03448275862, 6.89655172414, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.4913643956121994, 95.0172712087756
5.03448275862, 7.20689655172, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.546803270092083, 94.90639345981583
5.03448275862, 7.51724137931, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.6010607915578037, 94.79787841688439
5.03448275862, 7.8275862069, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.6542094088837263, 94.69158118223254
5.03448275862, 8.13793103448, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.7063144553127008, 94.58737108937457
5.03448275862, 8.44827586207, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.7574350900541735, 94.48512981989165
5.03448275862, 8.75862068966, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.8076250854930147, 94.38474982901397
5.03448275862, 9.06896551724, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.856933489865881, 94.28613302026827
5.03448275862, 9.37931034483, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.905405188669014, 94.18918962266196
5.03448275862, 9.68965517241, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 2.95308138309333, 94.09383723381335
5.03448275862, 10.0, 4.778752518468607, 0.0, 2.1871127002316206, 13.136219653789947, 2.298703276585821, 92.1791993366265, 3.0, 94.0
5.34482758621, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.1932498324600886, 95.61350033507983, 1.4016839902601714, 91.76929195748608
5.34482758621, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.1932498324600886, 95.61350033507983, 1.4893068621832333, 91.9582466534747
5.34482758621, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.1932498324600886, 95.61350033507983, 1.5717236927767726, 92.0727012128871
5.34482758621, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.1932498324600886, 95.61350033507983, 1.6500205051863446, 92.14507449484756
5.34482758621, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.1932498324600886, 95.61350033507983, 1.7248977126755396, 92.19113057871913
5.34482758621, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.1932498324600886, 95.61350033507983, 1.7968470482517653, 92.21953216908409
5.34482758621, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.1932498324600886, 95.61350033507983, 1.866234885140843, 92.23546672803113
5.34482758621, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.1932498324600886, 95.61350033507983, 1.9333462725499704, 92.2422462979603
5.34482758621, 3.48275862069, 2.549374225849443, 3.402597009395295, 2.5519337540843736, 26.153950703542527, 2.354596035880859, 93.72675445617413, 1.9984103022655975, 94.07553441865329
5.34482758621, 3.79310344828, 2.5493742258494425, 3.2251856153624714, 2.4929345921817117, 23.802262393932917, 2.354596035880859, 93.72675445617413, 2.0616157400475505, 94.02247176394123
5.34482758621, 4.10344827586, 2.5493742258494425, 3.0650513758844724, 2.440762097951518, 21.787697760473485, 2.354596035880859, 93.72675445617413, 2.1231211965027263, 93.96647736389208
5.34482758621, 4.41379310345, 2.5493742258494425, 2.9193837153663584, 2.394193792662595, 20.044220441943462, 2.354596035880859, 93.72675445617413, 2.1830620479873715, 93.90837641259381
5.34482758621, 4.72413793103, 2.5493742258494425, 2.7859881218192815, 2.352293244700616, 18.52207751668714, 2.354596035880859, 93.72675445617413, 2.2415553252061784, 93.84877387653127
5.34482758621, 5.03448275862, 2.5493742258494425, 2.6631206751681704, 2.3143293936821947, 17.18304134786724, 2.354596035880859, 93.72675445617413, 2.298703276585821, 93.78812007332643
5.34482758621, 5.34482758621, 2.5493742258494425, 2.5493742258494425, 2.279722048076795, 15.997235773701785, 2.354596035880859, 93.72675445617413, 2.354596035880859, 93.72675445617413
5.34482758621, 5.65517241379, 2.549374225849442, 2.4435981042734305, 2.2480040787972584, 14.940961277268292, 2.3545960358808595, 93.72675445617413, 2.409313665184136, 93.664935576591
5.34482758621, 5.96551724138, 2.549374225849442, 2.34484022457152, 2.218794582528074, 13.995169244388126, 2.3545960358808595, 93.72675445617413, 2.4629277504806115, 93.60286203160034
5.34482758621, 6.27586206897, 2.549374225849442, 2.2523045207772907, 2.191779441280133, 13.144369195478543, 2.3545960358808595, 93.72675445617413, 2.515502668971076, 93.54068738457356
5.34482758621, 6.58620689655, 2.549374225849442, 2.165319113066232, 2.1666969838798433, 12.375831609670763, 2.3545960358808595, 93.72675445617413, 2.5670966105686572, 93.47853097030561
5.34482758621, 6.89655172414, 2.549374225849442, 2.0833121309856097, 2.1433272389377556, 11.678996757074492, 2.3545960358808595, 93.72675445617413, 2.6177624118805123, 93.41648583516192
5.34482758621, 7.20689655172, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.546803270092083, 94.90639345981583
5.34482758621, 7.51724137931, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.6010607915578037, 94.79787841688439
5.34482758621, 7.8275862069, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.6542094088837263, 94.69158118223254
5.34482758621, 8.13793103448, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.7063144553127008, 94.58737108937457
5.34482758621, 8.44827586207, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.7574350900541735, 94.48512981989165
5.34482758621, 8.75862068966, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.8076250854930147, 94.38474982901397
5.34482758621, 9.06896551724, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.856933489865881, 94.28613302026827
5.34482758621, 9.37931034483, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.905405188669014, 94.18918962266196
5.34482758621, 9.68965517241, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 2.95308138309333, 94.09383723381335
5.34482758621, 10.0, 4.598003565679792, 0.0, 2.1335245354447427, 11.39238223087836, 2.3545960358808595, 92.15894390783997, 3.0, 94.0
5.65517241379, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.2560264121711415, 95.48794717565772, 1.4016839902601714, 91.76929195748608
5.65517241379, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.2560264121711415, 95.48794717565772, 1.4893068621832333, 91.9582466534747
5.65517241379, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.2560264121711415, 95.48794717565772, 1.5717236927767726, 92.0727012128871
5.65517241379, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.2560264121711415, 95.48794717565772, 1.6500205051863446, 92.14507449484756
5.65517241379, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.2560264121711415, 95.48794717565772, 1.7248977126755396, 92.19113057871913
5.65517241379, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.2560264121711415, 95.48794717565772, 1.7968470482517653, 92.21953216908409
5.65517241379, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.2560264121711415, 95.48794717565772, 1.866234885140843, 92.23546672803113
5.65517241379, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.2560264121711415, 95.48794717565772, 1.9333462725499704, 92.2422462979603
5.65517241379, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.2560264121711415, 95.48794717565772, 1.9984103022655975, 92.2420935823625
5.65517241379, 3.79310344828, 2.4435981042734296, 3.2251856153624714, 2.4612166229021746, 22.74598789749942, 2.409313665184136, 93.664935576591, 2.0616157400475505, 94.02247176394123
5.65517241379, 4.10344827586, 2.4435981042734296, 3.0650513758844724, 2.4090441286719813, 20.73142326403999, 2.409313665184136, 93.664935576591, 2.1231211965027263, 93.96647736389208
5.65517241379, 4.41379310345, 2.4435981042734296, 2.9193837153663584, 2.3624758233830576, 18.98794594550997, 2.409313665184136, 93.664935576591, 2.1830620479873715, 93.90837641259381
5.65517241379, 4.72413793103, 2.4435981042734296, 2.7859881218192815, 2.320575275421079, 17.465803020253645, 2.409313665184136, 93.664935576591, 2.2415553252061784, 93.84877387653127
5.65517241379, 5.03448275862, 2.4435981042734296, 2.6631206751681704, 2.2826114244026576, 16.12676685143374, 2.409313665184136, 93.664935576591, 2.298703276585821, 93.78812007332643
5.65517241379, 5.34482758621, 2.4435981042734296, 2.5493742258494425, 2.2480040787972584, 14.940961277268292, 2.409313665184136, 93.664935576591, 2.354596035880859, 93.72675445617413
5.65517241379, 5.65517241379, 2.4435981042734296, 2.4435981042734296, 2.216286109517721, 13.884686780834798, 2.409313665184136, 93.664935576591, 2.409313665184136, 93.664935576591
5.65517241379, 5.96551724138, 2.4435981042734305, 2.34484022457152, 2.187076613248537, 12.938894747954635, 2.409313665184136, 93.664935576591, 2.4629277504806115, 93.60286203160034
5.65517241379, 6.27586206897, 2.4435981042734305, 2.2523045207772907, 2.160061472000595, 12.088094699045053, 2.409313665184136, 93.664935576591, 2.515502668971076, 93.54068738457356
5.65517241379, 6.58620689655, 2.4435981042734305, 2.165319113066232, 2.134979014600306, 11.31955711323727, 2.409313665184136, 93.664935576591, 2.5670966105686572, 93.47853097030561
5.65517241379, 6.89655172414, 2.4435981042734305, 2.0833121309856097, 2.1116092696582185, 10.622722260640998, 2.409313665184136, 93.664935576591, 2.6177624118805123, 93.41648583516192
5.65517241379, 7.20689655172, 2.4435981042734305, 2.005793096929088, 2.0897657930984455, 9.988755285794158, 2.409313665184136, 93.664935576591, 2.6675482448184114, 93.35462464885137
5.65517241379, 7.51724137931, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.6010607915578037, 94.79787841688439
5.65517241379, 7.8275862069, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.6542094088837263, 94.69158118223254
5.65517241379, 8.13793103448, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.7063144553127008, 94.58737108937457
5.65517241379, 8.44827586207, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.7574350900541735, 94.48512981989165
5.65517241379, 8.75862068966, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.8076250854930147, 94.38474982901397
5.65517241379, 9.06896551724, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.856933489865881, 94.28613302026827
5.65517241379, 9.37931034483, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.905405188669014, 94.18918962266196
5.65517241379, 9.68965517241, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 2.95308138309333, 94.09383723381335
5.65517241379, 10.0, 4.427763535638597, 0.0, 2.0837143902123842, 9.816168308466445, 2.409313665184136, 92.13706943801196, 3.0, 94.0
5.96551724138, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.3171028283702424, 95.36579434325951, 1.4016839902601714, 91.76929195748608
5.96551724138, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.3171028283702424, 95.36579434325951, 1.4893068621832333, 91.9582466534747
5.96551724138, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.3171028283702424, 95.36579434325951, 1.5717236927767726, 92.0727012128871
5.96551724138, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.3171028283702424, 95.36579434325951, 1.6500205051863446, 92.14507449484756
5.96551724138, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.3171028283702424, 95.36579434325951, 1.7248977126755396, 92.19113057871913
5.96551724138, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.3171028283702424, 95.36579434325951, 1.7968470482517653, 92.21953216908409
5.96551724138, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.3171028283702424, 95.36579434325951, 1.866234885140843, 92.23546672803113
5.96551724138, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.3171028283702424, 95.36579434325951, 1.9333462725499704, 92.2422462979603
5.96551724138, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.3171028283702424, 95.36579434325951, 1.9984103022655975, 92.2420935823625
5.96551724138, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.3171028283702424, 95.36579434325951, 2.0616157400475505, 92.23656098965837
5.96551724138, 4.10344827586, 2.34484022457152, 3.0650513758844724, 2.3798346324027975, 19.785631231159826, 2.4629277504806115, 93.60286203160034, 2.1231211965027263, 93.96647736389208
5.96551724138, 4.41379310345, 2.34484022457152, 2.9193837153663584, 2.3332663271138743, 18.042153912629804, 2.4629277504806115, 93.60286203160034, 2.1830620479873715, 93.90837641259381
5.96551724138, 4.72413793103, 2.34484022457152, 2.7859881218192815, 2.2913657791518958, 16.52001098737348, 2.4629277504806115, 93.60286203160034, 2.2415553252061784, 93.84877387653127
5.96551724138, 5.03448275862, 2.34484022457152, 2.6631206751681704, 2.253401928133474, 15.180974818553581, 2.4629277504806115, 93.60286203160034, 2.298703276585821, 93.78812007332643
5.96551724138, 5.34482758621, 2.34484022457152, 2.5493742258494425, 2.218794582528074, 13.995169244388126, 2.4629277504806115, 93.60286203160034, 2.354596035880859, 93.72675445617413
5.96551724138, 5.65517241379, 2.34484022457152, 2.4435981042734296, 2.187076613248537, 12.938894747954635, 2.4629277504806115, 93.60286203160034, 2.409313665184136, 93.664935576591
5.96551724138, 5.96551724138, 2.34484022457152, 2.34484022457152, 2.1578671169793537, 11.993102715074471, 2.4629277504806115, 93.60286203160034, 2.4629277504806115, 93.60286203160034
5.96551724138, 6.27586206897, 2.34484022457152, 2.2523045207772907, 2.1308519757314115, 11.142302666164888, 2.4629277504806115, 93.60286203160034, 2.515502668971076, 93.54068738457356
5.96551724138, 6.58620689655, 2.34484022457152, 2.165319113066232, 2.105769518331122, 10.373765080357106, 2.4629277504806115, 93.60286203160034, 2.5670966105686572, 93.47853097030561
5.96551724138, 6.89655172414, 2.34484022457152, 2.0833121309856097, 2.0823997733890347, 9.676930227760835, 2.4629277504806115, 93.60286203160034, 2.6177624118805123, 93.41648583516192
5.96551724138, 7.20689655172, 2.34484022457152, 2.005793096929088, 2.0605562968292617, 9.042963252913992, 2.4629277504806115, 93.60286203160034, 2.6675482448184114, 93.35462464885137
5.96551724138, 7.51724137931, 2.34484022457152, 1.932338411250498, 2.0400798754516583, 8.464414828725431, 2.4629277504806115, 93.60286203160034, 2.7164981908772607, 93.29300415806908
5.96551724138, 7.8275862069, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.6542094088837263, 94.69158118223254
5.96551724138, 8.13793103448, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.7063144553127008, 94.58737108937457
5.96551724138, 8.44827586207, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.7574350900541735, 94.48512981989165
5.96551724138, 8.75862068966, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.8076250854930147, 94.38474982901397
5.96551724138, 9.06896551724, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.856933489865881, 94.28613302026827
5.96551724138, 9.37931034483, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.905405188669014, 94.18918962266196
5.96551724138, 9.68965517241, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 2.95308138309333, 94.09383723381335
5.96551724138, 10.0, 4.266951126266939, 0.0, 2.0372459451970877, 8.385571994369975, 2.4629277504806115, 92.11382442137466, 3.0, 94.0
6.27586206897, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.376610161988913, 95.2467796760222, 1.4016839902601714, 91.76929195748608
6.27586206897, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.376610161988913, 95.2467796760222, 1.4893068621832333, 91.9582466534747
6.27586206897, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.376610161988913, 95.2467796760222, 1.5717236927767726, 92.0727012128871
6.27586206897, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.376610161988913, 95.2467796760222, 1.6500205051863446, 92.14507449484756
6.27586206897, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.376610161988913, 95.2467796760222, 1.7248977126755396, 92.19113057871913
6.27586206897, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.376610161988913, 95.2467796760222, 1.7968470482517653, 92.21953216908409
6.27586206897, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.376610161988913, 95.2467796760222, 1.866234885140843, 92.23546672803113
6.27586206897, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.376610161988913, 95.2467796760222, 1.9333462725499704, 92.2422462979603
6.27586206897, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.376610161988913, 95.2467796760222, 1.9984103022655975, 92.2420935823625
6.27586206897, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.376610161988913, 95.2467796760222, 2.0616157400475505, 92.23656098965837
6.27586206897, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.376610161988913, 95.2467796760222, 2.1231211965027263, 92.22676882288862
6.27586206897, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.376610161988913, 95.2467796760222, 2.1830620479873715, 92.2135479027791
6.27586206897, 4.72413793103, 2.2523045207772907, 2.7859881218192815, 2.2643506379039535, 15.669210938463896, 2.515502668971076, 93.54068738457354, 2.2415553252061784, 93.84877387653127
6.27586206897, 5.03448275862, 2.2523045207772907, 2.6631206751681704, 2.2263867868855325, 14.330174769643996, 2.515502668971076, 93.54068738457354, 2.298703276585821, 93.78812007332643
6.27586206897, 5.34482758621, 2.2523045207772907, 2.5493742258494425, 2.191779441280133, 13.144369195478543, 2.515502668971076, 93.54068738457354, 2.354596035880859, 93.72675445617413
6.27586206897, 5.65517241379, 2.2523045207772907, 2.4435981042734296, 2.160061472000595, 12.088094699045053, 2.515502668971076, 93.54068738457354, 2.409313665184136, 93.664935576591
6.27586206897, 5.96551724138, 2.2523045207772907, 2.34484022457152, 2.1308519757314115, 11.142302666164888, 2.515502668971076, 93.54068738457354, 2.4629277504806115, 93.60286203160034
6.27586206897, 6.27586206897, 2.2523045207772907, 2.2523045207772907, 2.10383683448347, 10.291502617255304, 2.515502668971076, 93.54068738457354, 2.515502668971076, 93.54068738457354
6.27586206897, 6.58620689655, 2.2523045207772907, 2.165319113066232, 2.0787543770831802, 9.522965031447523, 2.515502668971076, 93.54068738457356, 2.5670966105686572, 93.47853097030561
6.27586206897, 6.89655172414, 2.2523045207772907, 2.0833121309856097, 2.0553846321410933, 8.826130178851253, 2.515502668971076, 93.54068738457356, 2.6177624118805123, 93.41648583516192
6.27586206897, 7.20689655172, 2.2523045207772907, 2.005793096929088, 2.03354115558132, 8.192163204004409, 2.515502668971076, 93.54068738457356, 2.6675482448184114, 93.35462464885137
6.27586206897, 7.51724137931, 2.2523045207772907, 1.932338411250498, 2.0130647342037165, 7.6136147798158476, 2.515502668971076, 93.54068738457356, 2.7164981908772607, 93.29300415806908
6.27586206897, 7.8275862069, 2.2523045207772907, 1.8625799064285589, 1.993818476684075, 7.084159124290493, 2.515502668971076, 93.54068738457356, 2.764652724333048, 93.23166857743509
6.27586206897, 8.13793103448, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 2.7063144553127008, 94.58737108937457
6.27586206897, 8.44827586207, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 2.7574350900541735, 94.48512981989165
6.27586206897, 8.75862068966, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 2.8076250854930147, 94.38474982901397
6.27586206897, 9.06896551724, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 2.856933489865881, 94.28613302026827
6.27586206897, 9.37931034483, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 2.905405188669014, 94.18918962266196
6.27586206897, 9.68965517241, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 2.95308138309333, 94.09383723381335
6.27586206897, 10.0, 4.114644285181087, 0.0, 1.9937525580840854, 7.082370104786833, 2.515502668971076, 92.08941231856117, 3.0, 94.0
6.58620689655, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.4346634689206126, 95.13067306215875, 1.4016839902601714, 91.76929195748608
6.58620689655, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.4346634689206126, 95.13067306215875, 1.4893068621832333, 91.9582466534747
6.58620689655, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.4346634689206126, 95.13067306215875, 1.5717236927767726, 92.0727012128871
6.58620689655, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.4346634689206126, 95.13067306215875, 1.6500205051863446, 92.14507449484756
6.58620689655, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.4346634689206126, 95.13067306215875, 1.7248977126755396, 92.19113057871913
6.58620689655, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.4346634689206126, 95.13067306215875, 1.7968470482517653, 92.21953216908409
6.58620689655, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.4346634689206126, 95.13067306215875, 1.866234885140843, 92.23546672803113
6.58620689655, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.4346634689206126, 95.13067306215875, 1.9333462725499704, 92.2422462979603
6.58620689655, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.4346634689206126, 95.13067306215875, 1.9984103022655975, 92.2420935823625
6.58620689655, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.4346634689206126, 95.13067306215875, 2.0616157400475505, 92.23656098965837
6.58620689655, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.4346634689206126, 95.13067306215875, 2.1231211965027263, 92.22676882288862
6.58620689655, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.4346634689206126, 95.13067306215875, 2.1830620479873715, 92.2135479027791
6.58620689655, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.4346634689206126, 95.13067306215875, 2.2415553252061784, 92.1975287362516
6.58620689655, 5.03448275862, 2.165319113066232, 2.6631206751681704, 2.201304329485243, 13.561637183836218, 2.5670966105686572, 93.47853097030561, 2.298703276585821, 93.78812007332643
6.58620689655, 5.34482758621, 2.165319113066232, 2.5493742258494425, 2.1666969838798433, 12.375831609670763, 2.5670966105686572, 93.47853097030561, 2.354596035880859, 93.72675445617413
6.58620689655, 5.65517241379, 2.165319113066232, 2.4435981042734296, 2.134979014600306, 11.319557113237272, 2.5670966105686572, 93.47853097030561, 2.409313665184136, 93.664935576591
6.58620689655, 5.96551724138, 2.165319113066232, 2.34484022457152, 2.105769518331122, 10.373765080357106, 2.5670966105686572, 93.47853097030561, 2.4629277504806115, 93.60286203160034
6.58620689655, 6.27586206897, 2.165319113066232, 2.2523045207772907, 2.0787543770831802, 9.522965031447523, 2.5670966105686572, 93.47853097030561, 2.515502668971076, 93.54068738457354
6.58620689655, 6.58620689655, 2.165319113066232, 2.165319113066232, 2.053671919682891, 8.754427445639744, 2.5670966105686572, 93.47853097030561, 2.5670966105686572, 93.47853097030561
6.58620689655, 6.89655172414, 2.165319113066232, 2.0833121309856097, 2.0303021747408034, 8.05759259304347, 2.5670966105686572, 93.47853097030561, 2.6177624118805123, 93.41648583516192
6.58620689655, 7.20689655172, 2.165319113066232, 2.005793096929088, 2.0084586981810304, 7.423625618196629, 2.5670966105686572, 93.47853097030561, 2.6675482448184114, 93.35462464885137
6.58620689655, 7.51724137931, 2.165319113066232, 1.932338411250498, 1.9879822768034268, 6.845077194008068, 2.5670966105686572, 93.47853097030561, 2.7164981908772607, 93.29300415806908
6.58620689655, 7.8275862069, 2.165319113066232, 1.8625799064285589, 1.9687360192837855, 6.315621538482714, 2.5670966105686572, 93.47853097030561, 2.764652724333048, 93.23166857743509
6.58620689655, 8.13793103448, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 2.7063144553127008, 94.58737108937457
6.58620689655, 8.44827586207, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 2.7574350900541735, 94.48512981989165
6.58620689655, 8.75862068966, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 2.8076250854930147, 94.38474982901397
6.58620689655, 9.06896551724, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 2.856933489865881, 94.28613302026827
6.58620689655, 9.37931034483, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 2.905405188669014, 94.18918962266196
6.58620689655, 9.68965517241, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 2.95308138309333, 94.09383723381335
6.58620689655, 10.0, 3.9700498891128833, 0.0, 1.9529231785309749, 5.8913200708397655, 2.5670966105686572, 92.06400141676649, 3.0, 94.0
6.89655172414, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.4913643956121994, 95.0172712087756, 1.4016839902601714, 91.76929195748608
6.89655172414, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.4913643956121994, 95.0172712087756, 1.4893068621832333, 91.9582466534747
6.89655172414, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.4913643956121994, 95.0172712087756, 1.5717236927767726, 92.0727012128871
6.89655172414, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.4913643956121994, 95.0172712087756, 1.6500205051863446, 92.14507449484756
6.89655172414, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.4913643956121994, 95.0172712087756, 1.7248977126755396, 92.19113057871913
6.89655172414, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.4913643956121994, 95.0172712087756, 1.7968470482517653, 92.21953216908409
6.89655172414, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.4913643956121994, 95.0172712087756, 1.866234885140843, 92.23546672803113
6.89655172414, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.4913643956121994, 95.0172712087756, 1.9333462725499704, 92.2422462979603
6.89655172414, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.4913643956121994, 95.0172712087756, 1.9984103022655975, 92.2420935823625
6.89655172414, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.4913643956121994, 95.0172712087756, 2.0616157400475505, 92.23656098965837
6.89655172414, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.4913643956121994, 95.0172712087756, 2.1231211965027263, 92.22676882288862
6.89655172414, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.4913643956121994, 95.0172712087756, 2.1830620479873715, 92.2135479027791
6.89655172414, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.4913643956121994, 95.0172712087756, 2.2415553252061784, 92.1975287362516
6.89655172414, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.4913643956121994, 95.0172712087756, 2.298703276585821, 92.1791993366265
6.89655172414, 5.34482758621, 2.0833121309856093, 2.5493742258494425, 2.1433272389377556, 11.67899675707449, 2.6177624118805123, 93.41648583516192, 2.354596035880859, 93.72675445617413
6.89655172414, 5.65517241379, 2.0833121309856093, 2.4435981042734296, 2.1116092696582185, 10.622722260640998, 2.6177624118805123, 93.41648583516192, 2.409313665184136, 93.664935576591
6.89655172414, 5.96551724138, 2.0833121309856093, 2.34484022457152, 2.0823997733890347, 9.676930227760835, 2.6177624118805123, 93.41648583516192, 2.4629277504806115, 93.60286203160034
6.89655172414, 6.27586206897, 2.0833121309856093, 2.2523045207772907, 2.0553846321410933, 8.826130178851253, 2.6177624118805123, 93.41648583516192, 2.515502668971076, 93.54068738457354
6.89655172414, 6.58620689655, 2.0833121309856093, 2.165319113066232, 2.0303021747408034, 8.05759259304347, 2.6177624118805123, 93.41648583516192, 2.5670966105686572, 93.47853097030561
6.89655172414, 6.89655172414, 2.0833121309856093, 2.0833121309856093, 2.0069324297987166, 7.360757740447199, 2.6177624118805123, 93.41648583516192, 2.6177624118805123, 93.41648583516192
6.89655172414, 7.20689655172, 2.0833121309856097, 2.005793096929088, 1.9850889532389433, 6.726790765600355, 2.6177624118805123, 93.41648583516192, 2.6675482448184114, 93.35462464885137
6.89655172414, 7.51724137931, 2.0833121309856097, 1.932338411250498, 1.9646125318613399, 6.148242341411795, 2.6177624118805123, 93.41648583516192, 2.7164981908772607, 93.29300415806908
6.89655172414, 7.8275862069, 2.0833121309856097, 1.8625799064285589, 1.9453662743416986, 5.618786685886441, 2.6177624118805123, 93.41648583516192, 2.764652724333048, 93.23166857743509
6.89655172414, 8.13793103448, 2.0833121309856097, 1.7961957275922138, 1.9272317422542118, 5.133017053864649, 2.6177624118805123, 93.41648583516192, 2.8120491220461794, 93.1706521962117
6.89655172414, 8.44827586207, 3.8324804280252707, 0.0, 1.9144916689346632, 4.79955833296086, 2.6177624118805123, 92.03773217472124, 2.7574350900541735, 94.48512981989165
6.89655172414, 8.75862068966, 3.8324804280252707, 0.0, 1.9144916689346632, 4.79955833296086, 2.6177624118805123, 92.03773217472124, 2.8076250854930147, 94.38474982901397
6.89655172414, 9.06896551724, 3.8324804280252707, 0.0, 1.9144916689346632, 4.79955833296086, 2.6177624118805123, 92.03773217472124, 2.856933489865881, 94.28613302026827
6.89655172414, 9.37931034483, 3.8324804280252707, 0.0, 1.9144916689346632, 4.79955833296086, 2.6177624118805123, 92.03773217472124, 2.905405188669014, 94.18918962266196
6.89655172414, 9.68965517241, 3.8324804280252707, 0.0, 1.9144916689346632, 4.79955833296086, 2.6177624118805123, 92.03773217472124, 2.95308138309333, 94.09383723381335
6.89655172414, 10.0, 3.8324804280252707, 0.0, 1.9144916689346632, 4.79955833296086, 2.6177624118805123, 92.03773217472124, 3.0, 94.0
7.20689655172, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.546803270092083, 94.90639345981583, 1.4016839902601714, 91.76929195748608
7.20689655172, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.546803270092083, 94.90639345981583, 1.4893068621832333, 91.9582466534747
7.20689655172, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.546803270092083, 94.90639345981583, 1.5717236927767726, 92.0727012128871
7.20689655172, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.546803270092083, 94.90639345981583, 1.6500205051863446, 92.14507449484756
7.20689655172, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.546803270092083, 94.90639345981583, 1.7248977126755396, 92.19113057871913
7.20689655172, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.546803270092083, 94.90639345981583, 1.7968470482517653, 92.21953216908409
7.20689655172, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.546803270092083, 94.90639345981583, 1.866234885140843, 92.23546672803113
7.20689655172, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.546803270092083, 94.90639345981583, 1.9333462725499704, 92.2422462979603
7.20689655172, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.546803270092083, 94.90639345981583, 1.9984103022655975, 92.2420935823625
7.20689655172, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.546803270092083, 94.90639345981583, 2.0616157400475505, 92.23656098965837
7.20689655172, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.546803270092083, 94.90639345981583, 2.1231211965027263, 92.22676882288862
7.20689655172, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.546803270092083, 94.90639345981583, 2.1830620479873715, 92.2135479027791
7.20689655172, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.546803270092083, 94.90639345981583, 2.2415553252061784, 92.1975287362516
7.20689655172, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.546803270092083, 94.90639345981583, 2.298703276585821, 92.1791993366265
7.20689655172, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.546803270092083, 94.90639345981583, 2.354596035880859, 92.15894390783997
7.20689655172, 5.65517241379, 2.005793096929088, 2.4435981042734296, 2.089765793098445, 9.988755285794158, 2.6675482448184114, 93.35462464885137, 2.409313665184136, 93.664935576591
7.20689655172, 5.96551724138, 2.005793096929088, 2.34484022457152, 2.0605562968292617, 9.042963252913992, 2.6675482448184114, 93.35462464885137, 2.4629277504806115, 93.60286203160034
7.20689655172, 6.27586206897, 2.005793096929088, 2.2523045207772907, 2.03354115558132, 8.192163204004409, 2.6675482448184114, 93.35462464885137, 2.515502668971076, 93.54068738457354
7.20689655172, 6.58620689655, 2.005793096929088, 2.165319113066232, 2.0084586981810304, 7.423625618196627, 2.6675482448184114, 93.35462464885137, 2.5670966105686572, 93.47853097030561
7.20689655172, 6.89655172414, 2.005793096929088, 2.0833121309856093, 1.9850889532389433, 6.726790765600355, 2.6675482448184114, 93.35462464885137, 2.6177624118805123, 93.41648583516192
7.20689655172, 7.20689655172, 2.005793096929088, 2.005793096929088, 1.96324547667917, 6.092823790753513, 2.6675482448184114, 93.35462464885137, 2.6675482448184114, 93.35462464885137
7.20689655172, 7.51724137931, 2.005793096929088, 1.932338411250498, 1.9427690553015666, 5.514275366564952, 2.6675482448184114, 93.35462464885137, 2.7164981908772607, 93.29300415806908
7.20689655172, 7.8275862069, 2.005793096929088, 1.8625799064285589, 1.9235227977819254, 4.9848197110395995, 2.6675482448184114, 93.35462464885137, 2.764652724333048, 93.23166857743509
7.20689655172, 8.13793103448, 2.005793096929088, 1.7961957275922138, 1.9053882656944385, 4.499050079017806, 2.6675482448184114, 93.35462464885137, 2.8120491220461794, 93.1706521962117
7.20689655172, 8.44827586207, 2.005793096929088, 1.732902997444672, 1.8882623937995737, 4.052317492482217, 2.6675482448184114, 93.35462464885137, 2.8587218135096806, 93.10998139970273
7.20689655172, 8.75862068966, 3.701335814436067, 0.0, 1.8782285839787998, 3.7961421091586582, 2.6675482448184114, 92.01072277722312, 2.8076250854930147, 94.38474982901397
7.20689655172, 9.06896551724, 3.701335814436067, 0.0, 1.8782285839787998, 3.7961421091586582, 2.6675482448184114, 92.01072277722312, 2.856933489865881, 94.28613302026827
7.20689655172, 9.37931034483, 3.701335814436067, 0.0, 1.8782285839787998, 3.7961421091586582, 2.6675482448184114, 92.01072277722312, 2.905405188669014, 94.18918962266196
7.20689655172, 9.68965517241, 3.701335814436067, 0.0, 1.8782285839787998, 3.7961421091586582, 2.6675482448184114, 92.01072277722312, 2.95308138309333, 94.09383723381335
7.20689655172, 10.0, 3.701335814436067, 0.0, 1.8782285839787998, 3.7961421091586582, 2.6675482448184114, 92.01072277722312, 3.0, 94.0
7.51724137931, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.6010607915578037, 94.79787841688439, 1.4016839902601714, 91.76929195748608
7.51724137931, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.6010607915578037, 94.79787841688439, 1.4893068621832333, 91.9582466534747
7.51724137931, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.6010607915578037, 94.79787841688439, 1.5717236927767726, 92.0727012128871
7.51724137931, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.6010607915578037, 94.79787841688439, 1.6500205051863446, 92.14507449484756
7.51724137931, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.6010607915578037, 94.79787841688439, 1.7248977126755396, 92.19113057871913
7.51724137931, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.6010607915578037, 94.79787841688439, 1.7968470482517653, 92.21953216908409
7.51724137931, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.6010607915578037, 94.79787841688439, 1.866234885140843, 92.23546672803113
7.51724137931, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.6010607915578037, 94.79787841688439, 1.9333462725499704, 92.2422462979603
7.51724137931, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.6010607915578037, 94.79787841688439, 1.9984103022655975, 92.2420935823625
7.51724137931, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.6010607915578037, 94.79787841688439, 2.0616157400475505, 92.23656098965837
7.51724137931, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.6010607915578037, 94.79787841688439, 2.1231211965027263, 92.22676882288862
7.51724137931, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.6010607915578037, 94.79787841688439, 2.1830620479873715, 92.2135479027791
7.51724137931, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.6010607915578037, 94.79787841688439, 2.2415553252061784, 92.1975287362516
7.51724137931, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.6010607915578037, 94.79787841688439, 2.298703276585821, 92.1791993366265
7.51724137931, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.6010607915578037, 94.79787841688439, 2.354596035880859, 92.15894390783997
7.51724137931, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.6010607915578037, 94.79787841688439, 2.409313665184136, 92.13706943801196
7.51724137931, 5.96551724138, 1.932338411250498, 2.34484022457152, 2.0400798754516583, 8.464414828725431, 2.7164981908772607, 93.29300415806908, 2.4629277504806115, 93.60286203160034
7.51724137931, 6.27586206897, 1.932338411250498, 2.2523045207772907, 2.0130647342037165, 7.6136147798158476, 2.7164981908772607, 93.29300415806908, 2.515502668971076, 93.54068738457354
7.51724137931, 6.58620689655, 1.932338411250498, 2.165319113066232, 1.9879822768034268, 6.845077194008068, 2.7164981908772607, 93.29300415806908, 2.5670966105686572, 93.47853097030561
7.51724137931, 6.89655172414, 1.932338411250498, 2.0833121309856093, 1.9646125318613394, 6.148242341411795, 2.7164981908772607, 93.29300415806908, 2.6177624118805123, 93.41648583516192
7.51724137931, 7.20689655172, 1.932338411250498, 2.005793096929088, 1.9427690553015666, 5.514275366564952, 2.7164981908772607, 93.29300415806908, 2.6675482448184114, 93.35462464885137
7.51724137931, 7.51724137931, 1.932338411250498, 1.932338411250498, 1.9222926339239632, 4.935726942376391, 2.7164981908772607, 93.29300415806908, 2.7164981908772607, 93.29300415806908
7.51724137931, 7.8275862069, 1.932338411250498, 1.8625799064285589, 1.903046376404322, 4.4062712868510365, 2.7164981908772607, 93.29300415806908, 2.764652724333048, 93.23166857743509
7.51724137931, 8.13793103448, 1.932338411250498, 1.7961957275922138, 1.8849118443168351, 3.920501654829245, 2.7164981908772607, 93.29300415806908, 2.8120491220461794, 93.1706521962117
7.51724137931, 8.44827586207, 1.932338411250498, 1.732902997444672, 1.8677859724219708, 3.473769068293656, 2.7164981908772607, 93.29300415806908, 2.8587218135096806, 93.10998139970273
7.51724137931, 8.75862068966, 1.932338411250498, 1.67245186483235, 1.8515785947320758, 3.062053951550606, 2.7164981908772607, 93.29300415806908, 2.9047026817930854, 93.04967624923789
7.51724137931, 9.06896551724, 3.576089006157911, 0.0, 1.8439347563086337, 2.8716955077051445, 2.7164981908772607, 91.98307339337836, 2.856933489865881, 94.28613302026827
7.51724137931, 9.37931034483, 3.576089006157911, 0.0, 1.8439347563086337, 2.8716955077051445, 2.7164981908772607, 91.98307339337836, 2.905405188669014, 94.18918962266196
7.51724137931, 9.68965517241, 3.576089006157911, 0.0, 1.8439347563086337, 2.8716955077051445, 2.7164981908772607, 91.98307339337836, 2.95308138309333, 94.09383723381335
7.51724137931, 10.0, 3.576089006157911, 0.0, 1.8439347563086337, 2.8716955077051445, 2.7164981908772607, 91.98307339337836, 3.0, 94.0
7.8275862069, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.6542094088837263, 94.69158118223254, 1.4016839902601714, 91.76929195748608
7.8275862069, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.6542094088837263, 94.69158118223254, 1.4893068621832333, 91.9582466534747
7.8275862069, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.6542094088837263, 94.69158118223254, 1.5717236927767726, 92.0727012128871
7.8275862069, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.6542094088837263, 94.69158118223254, 1.6500205051863446, 92.14507449484756
7.8275862069, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.6542094088837263, 94.69158118223254, 1.7248977126755396, 92.19113057871913
7.8275862069, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.6542094088837263, 94.69158118223254, 1.7968470482517653, 92.21953216908409
7.8275862069, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.6542094088837263, 94.69158118223254, 1.866234885140843, 92.23546672803113
7.8275862069, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.6542094088837263, 94.69158118223254, 1.9333462725499704, 92.2422462979603
7.8275862069, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.6542094088837263, 94.69158118223254, 1.9984103022655975, 92.2420935823625
7.8275862069, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.6542094088837263, 94.69158118223254, 2.0616157400475505, 92.23656098965837
7.8275862069, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.6542094088837263, 94.69158118223254, 2.1231211965027263, 92.22676882288862
7.8275862069, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.6542094088837263, 94.69158118223254, 2.1830620479873715, 92.2135479027791
7.8275862069, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.6542094088837263, 94.69158118223254, 2.2415553252061784, 92.1975287362516
7.8275862069, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.6542094088837263, 94.69158118223254, 2.298703276585821, 92.1791993366265
7.8275862069, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.6542094088837263, 94.69158118223254, 2.354596035880859, 92.15894390783997
7.8275862069, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.6542094088837263, 94.69158118223254, 2.409313665184136, 92.13706943801196
7.8275862069, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.6542094088837263, 94.69158118223254, 2.4629277504806115, 92.11382442137467
7.8275862069, 6.27586206897, 1.8625799064285589, 2.2523045207772907, 1.993818476684075, 7.084159124290493, 2.764652724333048, 93.23166857743509, 2.515502668971076, 93.54068738457354
7.8275862069, 6.58620689655, 1.8625799064285589, 2.165319113066232, 1.9687360192837855, 6.315621538482713, 2.764652724333048, 93.23166857743509, 2.5670966105686572, 93.47853097030561
7.8275862069, 6.89655172414, 1.8625799064285589, 2.0833121309856093, 1.945366274341698, 5.618786685886441, 2.764652724333048, 93.23166857743509, 2.6177624118805123, 93.41648583516192
7.8275862069, 7.20689655172, 1.8625799064285589, 2.005793096929088, 1.9235227977819254, 4.9848197110395995, 2.764652724333048, 93.23166857743509, 2.6675482448184114, 93.35462464885137
7.8275862069, 7.51724137931, 1.8625799064285589, 1.932338411250498, 1.903046376404322, 4.4062712868510365, 2.764652724333048, 93.23166857743509, 2.7164981908772607, 93.29300415806908
7.8275862069, 7.8275862069, 1.8625799064285589, 1.8625799064285589, 1.8838001188846807, 3.8768156313256843, 2.764652724333048, 93.23166857743509, 2.764652724333048, 93.23166857743509
7.8275862069, 8.13793103448, 1.8625799064285589, 1.7961957275922138, 1.8656655867971939, 3.391045999303891, 2.764652724333048, 93.23166857743509, 2.8120491220461794, 93.1706521962117
7.8275862069, 8.44827586207, 1.8625799064285589, 1.732902997444672, 1.8485397149023295, 2.944313412768302, 2.764652724333048, 93.23166857743509, 2.8587218135096806, 93.10998139970273
7.8275862069, 8.75862068966, 1.8625799064285589, 1.67245186483235, 1.8323323372124345, 2.532598296025252, 2.764652724333048, 93.23166857743509, 2.9047026817930854, 93.04967624923789
7.8275862069, 9.06896551724, 1.8625799064285589, 1.6146206369959177, 1.8169641828697858, 2.152407418489048, 2.764652724333048, 93.23166857743509, 2.950021323793879, 92.98975172608459
7.8275862069, 9.37931034483, 3.4562745096549015, 0.0, 1.8114362298546642, 2.0181327923683834, 2.764652724333048, 91.95486948178306, 2.905405188669014, 94.18918962266196
7.8275862069, 9.68965517241, 3.4562745096549015, 0.0, 1.8114362298546642, 2.0181327923683834, 2.764652724333048, 91.95486948178306, 2.95308138309333, 94.09383723381335
7.8275862069, 10.0, 3.4562745096549015, 0.0, 1.8114362298546642, 2.0181327923683834, 2.764652724333048, 91.95486948178306, 3.0, 94.0
8.13793103448, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.7063144553127008, 94.58737108937457, 1.4016839902601714, 91.76929195748608
8.13793103448, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.7063144553127008, 94.58737108937457, 1.4893068621832333, 91.9582466534747
8.13793103448, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.7063144553127008, 94.58737108937457, 1.5717236927767726, 92.0727012128871
8.13793103448, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.7063144553127008, 94.58737108937457, 1.6500205051863446, 92.14507449484756
8.13793103448, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.7063144553127008, 94.58737108937457, 1.7248977126755396, 92.19113057871913
8.13793103448, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.7063144553127008, 94.58737108937457, 1.7968470482517653, 92.21953216908409
8.13793103448, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.7063144553127008, 94.58737108937457, 1.866234885140843, 92.23546672803113
8.13793103448, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.7063144553127008, 94.58737108937457, 1.9333462725499704, 92.2422462979603
8.13793103448, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.7063144553127008, 94.58737108937457, 1.9984103022655975, 92.2420935823625
8.13793103448, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.7063144553127008, 94.58737108937457, 2.0616157400475505, 92.23656098965837
8.13793103448, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.7063144553127008, 94.58737108937457, 2.1231211965027263, 92.22676882288862
8.13793103448, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.7063144553127008, 94.58737108937457, 2.1830620479873715, 92.2135479027791
8.13793103448, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.7063144553127008, 94.58737108937457, 2.2415553252061784, 92.1975287362516
8.13793103448, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.7063144553127008, 94.58737108937457, 2.298703276585821, 92.1791993366265
8.13793103448, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.7063144553127008, 94.58737108937457, 2.354596035880859, 92.15894390783997
8.13793103448, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.7063144553127008, 94.58737108937457, 2.409313665184136, 92.13706943801196
8.13793103448, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.7063144553127008, 94.58737108937457, 2.4629277504806115, 92.11382442137467
8.13793103448, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 2.7063144553127008, 94.58737108937457, 2.515502668971076, 92.08941231856117
8.13793103448, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 2.7063144553127008, 94.58737108937457, 2.5670966105686572, 92.06400141676649
8.13793103448, 6.89655172414, 1.7961957275922138, 2.0833121309856093, 1.927231742254211, 5.133017053864649, 2.8120491220461794, 93.1706521962117, 2.6177624118805123, 93.41648583516192
8.13793103448, 7.20689655172, 1.7961957275922138, 2.005793096929088, 1.9053882656944385, 4.499050079017806, 2.8120491220461794, 93.1706521962117, 2.6675482448184114, 93.35462464885137
8.13793103448, 7.51724137931, 1.7961957275922138, 1.932338411250498, 1.8849118443168347, 3.920501654829245, 2.8120491220461794, 93.1706521962117, 2.7164981908772607, 93.29300415806908
8.13793103448, 7.8275862069, 1.7961957275922138, 1.8625799064285589, 1.8656655867971939, 3.391045999303891, 2.8120491220461794, 93.1706521962117, 2.764652724333048, 93.23166857743509
8.13793103448, 8.13793103448, 1.7961957275922138, 1.7961957275922138, 1.847531054709707, 2.9052763672820987, 2.8120491220461794, 93.1706521962117, 2.8120491220461794, 93.1706521962117
8.13793103448, 8.44827586207, 1.7961957275922138, 1.732902997444672, 1.8304051828148427, 2.4585437807465094, 2.8120491220461794, 93.1706521962117, 2.8587218135096806, 93.10998139970273
8.13793103448, 8.75862068966, 1.7961957275922138, 1.67245186483235, 1.8141978051249477, 2.0468286640034603, 2.8120491220461794, 93.1706521962117, 2.9047026817930854, 93.04967624923789
8.13793103448, 9.06896551724, 1.7961957275922138, 1.6146206369959177, 1.798829650782299, 1.6666377864672555, 2.8120491220461794, 93.1706521962117, 2.950021323793879, 92.98975172608459
8.13793103448, 9.37931034483, 1.7961957275922138, 0.0, 1.7842307078225967, 1.4526381836410494, 2.8120491220461794, 93.1706521962117, 2.905405188669014, 94.18918962266196
8.13793103448, 9.68965517241, 1.7961957275922138, 0.0, 1.7805802130809694, 1.4526381836410494, 2.8120491220461794, 93.1706521962117, 2.95308138309333, 94.09383723381335
8.13793103448, 10.0, 1.7961957275922138, 0.0, 1.7805802130809694, 1.4526381836410494, 2.8120491220461794, 93.1706521962117, 3.0, 94.0
8.44827586207, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.7574350900541735, 94.48512981989165, 1.4016839902601714, 91.76929195748608
8.44827586207, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.7574350900541735, 94.48512981989165, 1.4893068621832333, 91.9582466534747
8.44827586207, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.7574350900541735, 94.48512981989165, 1.5717236927767726, 92.0727012128871
8.44827586207, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.7574350900541735, 94.48512981989165, 1.6500205051863446, 92.14507449484756
8.44827586207, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.7574350900541735, 94.48512981989165, 1.7248977126755396, 92.19113057871913
8.44827586207, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.7574350900541735, 94.48512981989165, 1.7968470482517653, 92.21953216908409
8.44827586207, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.7574350900541735, 94.48512981989165, 1.866234885140843, 92.23546672803113
8.44827586207, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.7574350900541735, 94.48512981989165, 1.9333462725499704, 92.2422462979603
8.44827586207, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.7574350900541735, 94.48512981989165, 1.9984103022655975, 92.2420935823625
8.44827586207, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.7574350900541735, 94.48512981989165, 2.0616157400475505, 92.23656098965837
8.44827586207, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.7574350900541735, 94.48512981989165, 2.1231211965027263, 92.22676882288862
8.44827586207, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.7574350900541735, 94.48512981989165, 2.1830620479873715, 92.2135479027791
8.44827586207, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.7574350900541735, 94.48512981989165, 2.2415553252061784, 92.1975287362516
8.44827586207, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.7574350900541735, 94.48512981989165, 2.298703276585821, 92.1791993366265
8.44827586207, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.7574350900541735, 94.48512981989165, 2.354596035880859, 92.15894390783997
8.44827586207, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.7574350900541735, 94.48512981989165, 2.409313665184136, 92.13706943801196
8.44827586207, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.7574350900541735, 94.48512981989165, 2.4629277504806115, 92.11382442137467
8.44827586207, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 2.7574350900541735, 94.48512981989165, 2.515502668971076, 92.08941231856117
8.44827586207, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 2.7574350900541735, 94.48512981989165, 2.5670966105686572, 92.06400141676649
8.44827586207, 6.89655172414, 0.0, 3.8324804280252707, 1.9144916689346632, 4.799558332960859, 2.7574350900541735, 94.48512981989165, 2.6177624118805123, 92.03773217472121
8.44827586207, 7.20689655172, 1.732902997444672, 2.005793096929088, 1.8882623937995737, 4.052317492482217, 2.8587218135096806, 93.10998139970273, 2.6675482448184114, 93.35462464885137
8.44827586207, 7.51724137931, 1.732902997444672, 1.932338411250498, 1.8677859724219708, 3.473769068293656, 2.8587218135096806, 93.10998139970273, 2.7164981908772607, 93.29300415806908
8.44827586207, 7.8275862069, 1.732902997444672, 1.8625799064285589, 1.8485397149023295, 2.944313412768302, 2.8587218135096806, 93.10998139970273, 2.764652724333048, 93.23166857743509
8.44827586207, 8.13793103448, 1.732902997444672, 1.7961957275922138, 1.8304051828148427, 2.4585437807465094, 2.8587218135096806, 93.10998139970273, 2.8120491220461794, 93.1706521962117
8.44827586207, 8.44827586207, 1.732902997444672, 1.732902997444672, 1.8132793109199778, 2.011811194210921, 2.8587218135096806, 93.10998139970273, 2.8587218135096806, 93.10998139970273
8.44827586207, 8.75862068966, 1.732902997444672, 1.67245186483235, 1.7970719332300829, 1.6000960774678712, 2.8587218135096806, 93.10998139970273, 2.9047026817930854, 93.04967624923789
8.44827586207, 9.06896551724, 1.732902997444672, 1.6146206369959177, 1.7817037788874346, 1.2199051999316668, 2.8587218135096806, 93.10998139970273, 2.950021323793879, 92.98975172608459
8.44827586207, 9.37931034483, 1.732902997444672, 0.0, 1.767104835927732, 1.0059055971054605, 2.8587218135096806, 93.10998139970273, 2.905405188669014, 94.18918962266196
8.44827586207, 9.68965517241, 1.732902997444672, 0.0, 1.7532130056943367, 1.0059055971054605, 2.8587218135096806, 93.10998139970273, 2.95308138309333, 94.09383723381335
8.44827586207, 10.0, 1.732902997444672, 0.0, 1.75123181415801, 1.0059055971054605, 2.8587218135096806, 93.10998139970273, 3.0, 94.0
8.75862068966, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.8076250854930147, 94.38474982901397, 1.4016839902601714, 91.76929195748608
8.75862068966, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.8076250854930147, 94.38474982901397, 1.4893068621832333, 91.9582466534747
8.75862068966, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.8076250854930147, 94.38474982901397, 1.5717236927767726, 92.0727012128871
8.75862068966, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.8076250854930147, 94.38474982901397, 1.6500205051863446, 92.14507449484756
8.75862068966, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.8076250854930147, 94.38474982901397, 1.7248977126755396, 92.19113057871913
8.75862068966, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.8076250854930147, 94.38474982901397, 1.7968470482517653, 92.21953216908409
8.75862068966, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.8076250854930147, 94.38474982901397, 1.866234885140843, 92.23546672803113
8.75862068966, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.8076250854930147, 94.38474982901397, 1.9333462725499704, 92.2422462979603
8.75862068966, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.8076250854930147, 94.38474982901397, 1.9984103022655975, 92.2420935823625
8.75862068966, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.8076250854930147, 94.38474982901397, 2.0616157400475505, 92.23656098965837
8.75862068966, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.8076250854930147, 94.38474982901397, 2.1231211965027263, 92.22676882288862
8.75862068966, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.8076250854930147, 94.38474982901397, 2.1830620479873715, 92.2135479027791
8.75862068966, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.8076250854930147, 94.38474982901397, 2.2415553252061784, 92.1975287362516
8.75862068966, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.8076250854930147, 94.38474982901397, 2.298703276585821, 92.1791993366265
8.75862068966, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.8076250854930147, 94.38474982901397, 2.354596035880859, 92.15894390783997
8.75862068966, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.8076250854930147, 94.38474982901397, 2.409313665184136, 92.13706943801196
8.75862068966, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.8076250854930147, 94.38474982901397, 2.4629277504806115, 92.11382442137467
8.75862068966, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 2.8076250854930147, 94.38474982901397, 2.515502668971076, 92.08941231856117
8.75862068966, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 2.8076250854930147, 94.38474982901397, 2.5670966105686572, 92.06400141676649
8.75862068966, 6.89655172414, 0.0, 3.8324804280252707, 1.9144916689346632, 4.799558332960859, 2.8076250854930147, 94.38474982901397, 2.6177624118805123, 92.03773217472121
8.75862068966, 7.20689655172, 0.0, 3.701335814436067, 1.8782285839787998, 3.7961421091586582, 2.8076250854930147, 94.38474982901397, 2.6675482448184114, 92.01072277722312
8.75862068966, 7.51724137931, 1.6724518648323496, 1.932338411250498, 1.8515785947320758, 3.062053951550606, 2.9047026817930854, 93.04967624923789, 2.7164981908772607, 93.29300415806908
8.75862068966, 7.8275862069, 1.6724518648323496, 1.8625799064285589, 1.8323323372124345, 2.532598296025252, 2.9047026817930854, 93.04967624923789, 2.764652724333048, 93.23166857743509
8.75862068966, 8.13793103448, 1.6724518648323496, 1.7961957275922138, 1.8141978051249477, 2.0468286640034603, 2.9047026817930854, 93.04967624923789, 2.8120491220461794, 93.1706521962117
8.75862068966, 8.44827586207, 1.6724518648323496, 1.732902997444672, 1.7970719332300829, 1.6000960774678712, 2.9047026817930854, 93.04967624923789, 2.8587218135096806, 93.10998139970273
8.75862068966, 8.75862068966, 1.6724518648323496, 1.6724518648323496, 1.7808645555401876, 1.188380960724821, 2.9047026817930854, 93.04967624923789, 2.9047026817930854, 93.04967624923789
8.75862068966, 9.06896551724, 1.67245186483235, 1.6146206369959177, 1.7654964011975396, 0.8081900831886167, 2.9047026817930854, 93.04967624923789, 2.950021323793879, 92.98975172608459
8.75862068966, 9.37931034483, 1.67245186483235, 0.0, 1.7508974582378374, 0.5941904803624105, 2.9047026817930854, 93.04967624923789, 2.905405188669014, 94.18918962266196
8.75862068966, 9.68965517241, 1.67245186483235, 0.0, 1.7370056280044412, 0.5941904803624105, 2.9047026817930854, 93.04967624923789, 2.95308138309333, 94.09383723381335
8.75862068966, 10.0, 1.67245186483235, 0.0, 1.7237656111034267, 0.5941904803624105, 2.9047026817930854, 93.04967624923789, 3.0, 94.0
9.06896551724, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.856933489865881, 94.28613302026827, 1.4016839902601714, 91.76929195748608
9.06896551724, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.856933489865881, 94.28613302026827, 1.4893068621832333, 91.9582466534747
9.06896551724, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.856933489865881, 94.28613302026827, 1.5717236927767726, 92.0727012128871
9.06896551724, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.856933489865881, 94.28613302026827, 1.6500205051863446, 92.14507449484756
9.06896551724, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.856933489865881, 94.28613302026827, 1.7248977126755396, 92.19113057871913
9.06896551724, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.856933489865881, 94.28613302026827, 1.7968470482517653, 92.21953216908409
9.06896551724, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.856933489865881, 94.28613302026827, 1.866234885140843, 92.23546672803113
9.06896551724, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.856933489865881, 94.28613302026827, 1.9333462725499704, 92.2422462979603
9.06896551724, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.856933489865881, 94.28613302026827, 1.9984103022655975, 92.2420935823625
9.06896551724, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.856933489865881, 94.28613302026827, 2.0616157400475505, 92.23656098965837
9.06896551724, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.856933489865881, 94.28613302026827, 2.1231211965027263, 92.22676882288862
9.06896551724, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.856933489865881, 94.28613302026827, 2.1830620479873715, 92.2135479027791
9.06896551724, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.856933489865881, 94.28613302026827, 2.2415553252061784, 92.1975287362516
9.06896551724, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.856933489865881, 94.28613302026827, 2.298703276585821, 92.1791993366265
9.06896551724, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.856933489865881, 94.28613302026827, 2.354596035880859, 92.15894390783997
9.06896551724, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.856933489865881, 94.28613302026827, 2.409313665184136, 92.13706943801196
9.06896551724, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.856933489865881, 94.28613302026827, 2.4629277504806115, 92.11382442137467
9.06896551724, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 2.856933489865881, 94.28613302026827, 2.515502668971076, 92.08941231856117
9.06896551724, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 2.856933489865881, 94.28613302026827, 2.5670966105686572, 92.06400141676649
9.06896551724, 6.89655172414, 0.0, 3.8324804280252707, 1.9144916689346632, 4.799558332960859, 2.856933489865881, 94.28613302026827, 2.6177624118805123, 92.03773217472121
9.06896551724, 7.20689655172, 0.0, 3.701335814436067, 1.8782285839787998, 3.7961421091586582, 2.856933489865881, 94.28613302026827, 2.6675482448184114, 92.01072277722312
9.06896551724, 7.51724137931, 0.0, 3.576089006157911, 1.8439347563086337, 2.8716955077051445, 2.856933489865881, 94.28613302026827, 2.7164981908772607, 91.98307339337836
9.06896551724, 7.8275862069, 1.6146206369959177, 1.8625799064285589, 1.8169641828697858, 2.152407418489048, 2.9500213237938784, 92.98975172608459, 2.764652724333048, 93.23166857743509
9.06896551724, 8.13793103448, 1.6146206369959177, 1.7961957275922138, 1.798829650782299, 1.6666377864672555, 2.9500213237938784, 92.98975172608459, 2.8120491220461794, 93.1706521962117
9.06896551724, 8.44827586207, 1.6146206369959177, 1.732902997444672, 1.7817037788874346, 1.2199051999316668, 2.9500213237938784, 92.98975172608459, 2.8587218135096806, 93.10998139970273
9.06896551724, 8.75862068966, 1.6146206369959177, 1.6724518648323496, 1.7654964011975396, 0.8081900831886167, 2.9500213237938784, 92.98975172608459, 2.9047026817930854, 93.04967624923789
9.06896551724, 9.06896551724, 1.6146206369959177, 1.6146206369959177, 1.7501282468548907, 0.4279992056524123, 2.9500213237938784, 92.98975172608459, 2.9500213237938784, 92.98975172608459
9.06896551724, 9.37931034483, 1.6146206369959177, 0.0, 1.7355293038951884, 0.21399960282620614, 2.9500213237938793, 92.98975172608459, 2.905405188669014, 94.18918962266196
9.06896551724, 9.68965517241, 1.6146206369959177, 0.0, 1.721637473661793, 0.21399960282620614, 2.9500213237938793, 92.98975172608459, 2.95308138309333, 94.09383723381335
9.06896551724, 10.0, 1.6146206369959177, 0.0, 1.7083974567607787, 0.21399960282620614, 2.9500213237938793, 92.98975172608459, 3.0, 94.0
9.37931034483, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.905405188669014, 94.18918962266196, 1.4016839902601714, 91.76929195748608
9.37931034483, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.905405188669014, 94.18918962266196, 1.4893068621832333, 91.9582466534747
9.37931034483, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.905405188669014, 94.18918962266196, 1.5717236927767726, 92.0727012128871
9.37931034483, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.905405188669014, 94.18918962266196, 1.6500205051863446, 92.14507449484756
9.37931034483, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.905405188669014, 94.18918962266196, 1.7248977126755396, 92.19113057871913
9.37931034483, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.905405188669014, 94.18918962266196, 1.7968470482517653, 92.21953216908409
9.37931034483, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.905405188669014, 94.18918962266196, 1.866234885140843, 92.23546672803113
9.37931034483, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.905405188669014, 94.18918962266196, 1.9333462725499704, 92.2422462979603
9.37931034483, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.905405188669014, 94.18918962266196, 1.9984103022655975, 92.2420935823625
9.37931034483, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.905405188669014, 94.18918962266196, 2.0616157400475505, 92.23656098965837
9.37931034483, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.905405188669014, 94.18918962266196, 2.1231211965027263, 92.22676882288862
9.37931034483, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.905405188669014, 94.18918962266196, 2.1830620479873715, 92.2135479027791
9.37931034483, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.905405188669014, 94.18918962266196, 2.2415553252061784, 92.1975287362516
9.37931034483, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.905405188669014, 94.18918962266196, 2.298703276585821, 92.1791993366265
9.37931034483, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.905405188669014, 94.18918962266196, 2.354596035880859, 92.15894390783997
9.37931034483, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.905405188669014, 94.18918962266196, 2.409313665184136, 92.13706943801196
9.37931034483, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.905405188669014, 94.18918962266196, 2.4629277504806115, 92.11382442137467
9.37931034483, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 2.905405188669014, 94.18918962266196, 2.515502668971076, 92.08941231856117
9.37931034483, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 2.905405188669014, 94.18918962266196, 2.5670966105686572, 92.06400141676649
9.37931034483, 6.89655172414, 0.0, 3.8324804280252707, 1.9144916689346632, 4.799558332960859, 2.905405188669014, 94.18918962266196, 2.6177624118805123, 92.03773217472121
9.37931034483, 7.20689655172, 0.0, 3.701335814436067, 1.8782285839787998, 3.7961421091586582, 2.905405188669014, 94.18918962266196, 2.6675482448184114, 92.01072277722312
9.37931034483, 7.51724137931, 0.0, 3.576089006157911, 1.8439347563086337, 2.8716955077051445, 2.905405188669014, 94.18918962266196, 2.7164981908772607, 91.98307339337836
9.37931034483, 7.8275862069, 0.0, 3.456274509654902, 1.8114362298546642, 2.0181327923683834, 2.905405188669014, 94.18918962266196, 2.764652724333048, 91.95486948178305
9.37931034483, 8.13793103448, 0.0, 1.7961957275922138, 1.7842307078225967, 1.4526381836410494, 2.905405188669014, 94.18918962266196, 2.8120491220461794, 93.1706521962117
9.37931034483, 8.44827586207, 0.0, 1.732902997444672, 1.767104835927732, 1.0059055971054605, 2.905405188669014, 94.18918962266196, 2.8587218135096806, 93.10998139970273
9.37931034483, 8.75862068966, 0.0, 1.6724518648323496, 1.7508974582378374, 0.5941904803624105, 2.905405188669014, 94.18918962266196, 2.9047026817930854, 93.04967624923789
9.37931034483, 9.06896551724, 0.0, 1.6146206369959177, 1.7355293038951884, 0.21399960282620614, 2.905405188669014, 94.18918962266196, 2.9500213237938784, 92.98975172608459
9.37931034483, 9.37931034483, 0.0, 0.0, 1.7209303609354865, 0.0, 2.905405188669014, 94.18918962266196, 2.905405188669014, 94.18918962266196
9.37931034483, 9.68965517241, 0.0, 0.0, 1.7209303609354865, 0.0, 2.905405188669014, 94.18918962266196, 2.95308138309333, 94.09383723381335
9.37931034483, 10.0, 0.0, 0.0, 1.7209303609354865, 0.0, 2.905405188669014, 94.18918962266196, 3.0, 94.0
9.68965517241, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 2.95308138309333, 94.09383723381335, 1.4016839902601714, 91.76929195748608
9.68965517241, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 2.95308138309333, 94.09383723381335, 1.4893068621832333, 91.9582466534747
9.68965517241, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 2.95308138309333, 94.09383723381335, 1.5717236927767726, 92.0727012128871
9.68965517241, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 2.95308138309333, 94.09383723381335, 1.6500205051863446, 92.14507449484756
9.68965517241, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 2.95308138309333, 94.09383723381335, 1.7248977126755396, 92.19113057871913
9.68965517241, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 2.95308138309333, 94.09383723381335, 1.7968470482517653, 92.21953216908409
9.68965517241, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 2.95308138309333, 94.09383723381335, 1.866234885140843, 92.23546672803113
9.68965517241, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 2.95308138309333, 94.09383723381335, 1.9333462725499704, 92.2422462979603
9.68965517241, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 2.95308138309333, 94.09383723381335, 1.9984103022655975, 92.2420935823625
9.68965517241, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 2.95308138309333, 94.09383723381335, 2.0616157400475505, 92.23656098965837
9.68965517241, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 2.95308138309333, 94.09383723381335, 2.1231211965027263, 92.22676882288862
9.68965517241, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 2.95308138309333, 94.09383723381335, 2.1830620479873715, 92.2135479027791
9.68965517241, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 2.95308138309333, 94.09383723381335, 2.2415553252061784, 92.1975287362516
9.68965517241, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 2.95308138309333, 94.09383723381335, 2.298703276585821, 92.1791993366265
9.68965517241, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 2.95308138309333, 94.09383723381335, 2.354596035880859, 92.15894390783997
9.68965517241, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 2.95308138309333, 94.09383723381335, 2.409313665184136, 92.13706943801196
9.68965517241, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 2.95308138309333, 94.09383723381335, 2.4629277504806115, 92.11382442137467
9.68965517241, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 2.95308138309333, 94.09383723381335, 2.515502668971076, 92.08941231856117
9.68965517241, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 2.95308138309333, 94.09383723381335, 2.5670966105686572, 92.06400141676649
9.68965517241, 6.89655172414, 0.0, 3.8324804280252707, 1.9144916689346632, 4.799558332960859, 2.95308138309333, 94.09383723381335, 2.6177624118805123, 92.03773217472121
9.68965517241, 7.20689655172, 0.0, 3.701335814436067, 1.8782285839787998, 3.7961421091586582, 2.95308138309333, 94.09383723381335, 2.6675482448184114, 92.01072277722312
9.68965517241, 7.51724137931, 0.0, 3.576089006157911, 1.8439347563086337, 2.8716955077051445, 2.95308138309333, 94.09383723381335, 2.7164981908772607, 91.98307339337836
9.68965517241, 7.8275862069, 0.0, 3.456274509654902, 1.8114362298546642, 2.0181327923683834, 2.95308138309333, 94.09383723381335, 2.764652724333048, 91.95486948178305
9.68965517241, 8.13793103448, 0.0, 1.7961957275922138, 1.7805802130809694, 1.4526381836410494, 2.95308138309333, 94.09383723381335, 2.8120491220461794, 93.1706521962117
9.68965517241, 8.44827586207, 0.0, 1.732902997444672, 1.7532130056943367, 1.0059055971054605, 2.95308138309333, 94.09383723381335, 2.8587218135096806, 93.10998139970273
9.68965517241, 8.75862068966, 0.0, 1.6724518648323496, 1.7370056280044417, 0.5941904803624105, 2.95308138309333, 94.09383723381335, 2.9047026817930854, 93.04967624923789
9.68965517241, 9.06896551724, 0.0, 1.6146206369959177, 1.721637473661793, 0.21399960282620614, 2.95308138309333, 94.09383723381335, 2.9500213237938784, 92.98975172608459
9.68965517241, 9.37931034483, 0.0, 0.0, 1.7209303609354865, 0.0, 2.95308138309333, 94.09383723381335, 2.905405188669014, 94.18918962266196
9.68965517241, 9.68965517241, 0.0, 0.0, 1.693146700468695, 0.0, 2.95308138309333, 94.09383723381335, 2.95308138309333, 94.09383723381335
9.68965517241, 10.0, 0.0, 0.0, 1.693146700468695, 0.0, 2.95308138309333, 94.09383723381335, 3.0, 94.0
10.0, 1.0, 0.0, 9.68830579513247, 3.9831694042216403, 94.55082451951469, 3.0, 94.0, 1.4016839902601714, 91.76929195748608
10.0, 1.31034482759, 0.0, 8.8555201410446, 3.6230064430710867, 75.19024148621666, 3.0, 94.0, 1.4893068621832333, 91.9582466534747
10.0, 1.62068965517, 0.0, 8.209375720137631, 3.3615060633308427, 61.963091930331736, 3.0, 94.0, 1.5717236927767726, 92.0727012128871
10.0, 1.93103448276, 0.0, 7.679529481258978, 3.1578938063745667, 52.19879101227715, 3.0, 94.0, 1.6500205051863446, 92.14507449484756
10.0, 2.24137931034, 0.0, 7.229382708360055, 2.9920271699266188, 44.615062825460804, 3.0, 94.0, 1.7248977126755396, 92.19113057871913
10.0, 2.55172413793, 0.0, 6.837515434044473, 2.8526198122096647, 38.511672540076965, 3.0, 94.0, 1.7968470482517653, 92.21953216908409
10.0, 2.86206896552, 0.0, 6.490301245856144, 2.7327584536462344, 33.46982044750058, 3.0, 94.0, 1.866234885140843, 92.23546672803113
10.0, 3.1724137931, 0.0, 6.17851463817325, 2.6279169393446735, 29.221401171002373, 3.0, 94.0, 1.9333462725499704, 92.2422462979603
10.0, 3.48275862069, 0.0, 5.895601436759941, 2.5349750370160997, 25.585474966411102, 3.0, 94.0, 1.9984103022655975, 92.2420935823625
10.0, 3.79310344828, 0.0, 5.636723986576678, 2.4516915887029254, 22.434679138758952, 3.0, 94.0, 2.0616157400475505, 92.23656098965837
10.0, 4.10344827586, 0.0, 5.398199628835745, 2.3764023399083665, 19.67624141412175, 3.0, 94.0, 2.1231211965027263, 92.22676882288862
10.0, 4.41379310345, 0.0, 5.1771529622536425, 2.3078370574454543, 17.240646499472525, 3.0, 94.0, 2.1830620479873715, 92.2135479027791
10.0, 4.72413793103, 0.0, 4.971291020033376, 2.2450037754438963, 15.074557143722096, 3.0, 94.0, 2.2415553252061784, 92.1975287362516
10.0, 5.03448275862, 0.0, 4.778752518468607, 2.1871127002316206, 13.136219653789947, 3.0, 94.0, 2.298703276585821, 92.1791993366265
10.0, 5.34482758621, 0.0, 4.598003565679792, 2.1335245354447427, 11.39238223087836, 3.0, 94.0, 2.354596035880859, 92.15894390783997
10.0, 5.65517241379, 0.0, 4.427763535638597, 2.083714390212384, 9.816168308466445, 3.0, 94.0, 2.409313665184136, 92.13706943801196
10.0, 5.96551724138, 0.0, 4.266951126266939, 2.0372459451970877, 8.385571994369975, 3.0, 94.0, 2.4629277504806115, 92.11382442137467
10.0, 6.27586206897, 0.0, 4.114644285181087, 1.9937525580840854, 7.082370104786833, 3.0, 94.0, 2.515502668971076, 92.08941231856117
10.0, 6.58620689655, 0.0, 3.9700498891128833, 1.9529231785309749, 5.891320070839765, 3.0, 94.0, 2.5670966105686572, 92.06400141676649
10.0, 6.89655172414, 0.0, 3.8324804280252707, 1.9144916689346632, 4.799558332960859, 3.0, 94.0, 2.6177624118805123, 92.03773217472121
10.0, 7.20689655172, 0.0, 3.701335814436067, 1.8782285839787998, 3.7961421091586582, 3.0, 94.0, 2.6675482448184114, 92.01072277722312
10.0, 7.51724137931, 0.0, 3.576089006157911, 1.8439347563086337, 2.8716955077051445, 3.0, 94.0, 2.7164981908772607, 91.98307339337836
10.0, 7.8275862069, 0.0, 3.456274509654902, 1.8114362298546642, 2.0181327923683834, 3.0, 94.0, 2.764652724333048, 91.95486948178305
10.0, 8.13793103448, 0.0, 1.7961957275922138, 1.7805802130809694, 1.4526381836410494, 3.0, 94.0, 2.8120491220461794, 93.1706521962117
10.0, 8.44827586207, 0.0, 1.732902997444672, 1.75123181415801, 1.0059055971054605, 3.0, 94.0, 2.8587218135096806, 93.10998139970273
10.0, 8.75862068966, 0.0, 1.6724518648323496, 1.7237656111034274, 0.5941904803624105, 3.0, 94.0, 2.9047026817930854, 93.04967624923789
10.0, 9.06896551724, 0.0, 1.6146206369959177, 1.7083974567607787, 0.21399960282620614, 3.0, 94.0, 2.9500213237938784, 92.98975172608459
10.0, 9.37931034483, 0.0, 0.0, 1.7209303609354865, 0.0, 3.0, 94.0, 2.905405188669014, 94.18918962266196
10.0, 9.68965517241, 0.0, 0.0, 1.693146700468695, 0.0, 3.0, 94.0, 2.95308138309333, 94.09383723381335
10.0, 10.0, 0.0, 0.0, 1.6666666666666665, 0.0, 3.0, 94.0, 3.0, 94.0


==> results/L.csv <==
L1, L2, NE_a1, NE_a2, NE_r, NE_att_payoff, NE_b1, NE_org1_payoff, NE_b2, NE_org2_payoff
1.0, 1.0, 0.0, 0.0, 0.4714045207910317, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 1.31034482759, 0.0, 0.0, 0.6177024755192829, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 1.62068965517, 0.0, 0.0, 0.764000430247534, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 1.93103448276, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 2.24137931034, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 2.55172413793, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.0, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
1.0, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
1.0, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
1.0, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
1.0, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
1.0, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
1.0, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
1.0, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
1.0, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
1.0, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
1.0, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
1.0, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
1.0, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
1.0, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
1.0, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
1.0, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
1.0, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
1.0, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
1.0, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
1.0, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
1.0, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
1.31034482759, 1.0, 0.0, 0.0, 0.6177024755192829, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 1.31034482759, 0.0, 0.0, 0.6177024755192829, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 1.62068965517, 0.0, 0.0, 0.764000430247534, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 1.93103448276, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 2.24137931034, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 2.55172413793, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.31034482759, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
1.31034482759, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
1.31034482759, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
1.31034482759, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
1.31034482759, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
1.31034482759, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
1.31034482759, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
1.31034482759, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
1.31034482759, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
1.31034482759, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
1.31034482759, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
1.31034482759, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
1.31034482759, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
1.31034482759, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
1.31034482759, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
1.31034482759, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
1.31034482759, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
1.31034482759, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
1.31034482759, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
1.31034482759, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
1.31034482759, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
1.62068965517, 1.0, 0.0, 0.0, 0.764000430247534, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 1.31034482759, 0.0, 0.0, 0.764000430247534, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 1.62068965517, 0.0, 0.0, 0.764000430247534, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 1.93103448276, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 2.24137931034, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 2.55172413793, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.62068965517, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
1.62068965517, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
1.62068965517, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
1.62068965517, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
1.62068965517, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
1.62068965517, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
1.62068965517, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
1.62068965517, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
1.62068965517, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
1.62068965517, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
1.62068965517, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
1.62068965517, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
1.62068965517, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
1.62068965517, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
1.62068965517, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
1.62068965517, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
1.62068965517, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
1.62068965517, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
1.62068965517, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
1.62068965517, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
1.62068965517, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
1.93103448276, 1.0, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 1.31034482759, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 1.62068965517, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 1.93103448276, 0.0, 0.0, 0.9102983849757853, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 2.24137931034, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 2.55172413793, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
1.93103448276, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
1.93103448276, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
1.93103448276, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
1.93103448276, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
1.93103448276, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
1.93103448276, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
1.93103448276, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
1.93103448276, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
1.93103448276, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
1.93103448276, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
1.93103448276, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
1.93103448276, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
1.93103448276, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
1.93103448276, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
1.93103448276, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
1.93103448276, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
1.93103448276, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
1.93103448276, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
1.93103448276, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
1.93103448276, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
1.93103448276, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
2.24137931034, 1.0, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 1.31034482759, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 1.62068965517, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 1.93103448276, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 2.24137931034, 0.0, 0.0, 1.0565963397040365, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 2.55172413793, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.24137931034, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
2.24137931034, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
2.24137931034, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
2.24137931034, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
2.24137931034, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
2.24137931034, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
2.24137931034, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
2.24137931034, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
2.24137931034, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
2.24137931034, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
2.24137931034, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
2.24137931034, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
2.24137931034, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
2.24137931034, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
2.24137931034, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
2.24137931034, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
2.24137931034, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
2.24137931034, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
2.24137931034, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
2.24137931034, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
2.24137931034, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
2.55172413793, 1.0, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 1.31034482759, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 1.62068965517, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 1.93103448276, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 2.24137931034, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 2.55172413793, 0.0, 0.0, 1.202894294432288, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.55172413793, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
2.55172413793, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
2.55172413793, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
2.55172413793, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
2.55172413793, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
2.55172413793, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
2.55172413793, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
2.55172413793, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
2.55172413793, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
2.55172413793, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
2.55172413793, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
2.55172413793, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
2.55172413793, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
2.55172413793, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
2.55172413793, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
2.55172413793, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
2.55172413793, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
2.55172413793, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
2.55172413793, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
2.55172413793, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
2.55172413793, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
2.86206896552, 1.0, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 1.31034482759, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 1.62068965517, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 1.93103448276, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 2.24137931034, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 2.55172413793, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 2.86206896552, 0.0, 0.0, 1.3491922491605393, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
2.86206896552, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
2.86206896552, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
2.86206896552, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
2.86206896552, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
2.86206896552, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
2.86206896552, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
2.86206896552, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
2.86206896552, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
2.86206896552, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
2.86206896552, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
2.86206896552, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
2.86206896552, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
2.86206896552, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
2.86206896552, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
2.86206896552, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
2.86206896552, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
2.86206896552, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
2.86206896552, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
2.86206896552, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
2.86206896552, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
2.86206896552, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
3.1724137931, 1.0, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 1.31034482759, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 1.62068965517, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 1.93103448276, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 2.24137931034, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 2.55172413793, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 2.86206896552, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 3.1724137931, 0.0, 0.0, 1.4954902038887903, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.1724137931, 3.79310344828, 0.0, 1.685966858550252, 1.7131645151439239, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
3.1724137931, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
3.1724137931, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
3.1724137931, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
3.1724137931, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
3.1724137931, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
3.1724137931, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
3.1724137931, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
3.1724137931, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
3.1724137931, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
3.1724137931, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
3.1724137931, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
3.1724137931, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
3.1724137931, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
3.1724137931, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
3.1724137931, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
3.1724137931, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
3.1724137931, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
3.1724137931, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
3.1724137931, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
3.1724137931, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
3.48275862069, 1.0, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 1.31034482759, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 1.62068965517, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 1.93103448276, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 2.24137931034, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 2.55172413793, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 2.86206896552, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 3.1724137931, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 3.48275862069, 0.0, 0.0, 1.6417881586170413, 0.0, 2.121320343559642, 95.7573593128807, 2.121320343559642, 95.7573593128807
3.48275862069, 3.79310344828, 0.0, 1.685966858550252, 1.7149371359811674, 0.6849684962596072, 2.121320343559642, 95.7573593128807, 2.2183344730229213, 94.41158519209276
3.48275862069, 4.10344827586, 0.0, 3.556644433484465, 1.8390620920672416, 2.7733205370348806, 2.121320343559642, 95.7573593128807, 2.237282834201457, 92.95415155003536
3.48275862069, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
3.48275862069, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
3.48275862069, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
3.48275862069, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
3.48275862069, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
3.48275862069, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
3.48275862069, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
3.48275862069, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
3.48275862069, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
3.48275862069, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
3.48275862069, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
3.48275862069, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
3.48275862069, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
3.48275862069, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
3.48275862069, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
3.48275862069, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
3.48275862069, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
3.48275862069, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
3.48275862069, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
3.79310344828, 1.0, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 1.31034482759, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 1.62068965517, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 1.93103448276, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 2.24137931034, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 2.55172413793, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 2.86206896552, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 3.1724137931, 1.685966858550252, 0.0, 1.7131645151439239, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 3.48275862069, 1.685966858550252, 0.0, 1.7149371359811674, 0.6849684962596072, 2.2183344730229213, 94.41158519209276, 2.121320343559642, 95.7573593128807
3.79310344828, 3.79310344828, 1.685966858550252, 1.685966858550252, 1.7880861133452928, 1.3699369925192144, 2.2183344730229213, 94.41158519209276, 2.2183344730229213, 94.41158519209276
3.79310344828, 4.10344827586, 1.685966858550252, 1.9541068227227145, 1.8612350907094184, 3.3220354454825314, 2.2183344730229213, 94.41158519209276, 2.237282834201457, 94.236825553792
3.79310344828, 4.41379310345, 0.0, 4.005190829403998, 1.9632124855072808, 6.217431962648127, 2.121320343559642, 95.7573593128807, 2.2563285902132093, 92.66764700150418
3.79310344828, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
3.79310344828, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
3.79310344828, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
3.79310344828, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
3.79310344828, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
3.79310344828, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
3.79310344828, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
3.79310344828, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
3.79310344828, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
3.79310344828, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
3.79310344828, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
3.79310344828, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
3.79310344828, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
3.79310344828, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
3.79310344828, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
3.79310344828, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
3.79310344828, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
3.79310344828, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
4.10344827586, 1.0, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 1.31034482759, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 1.62068965517, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 1.93103448276, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 2.24137931034, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 2.55172413793, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 2.86206896552, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 3.1724137931, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 3.48275862069, 3.556644433484465, 0.0, 1.839062092067242, 2.7733205370348806, 2.237282834201457, 92.95415155003536, 2.121320343559642, 95.7573593128807
4.10344827586, 3.79310344828, 1.9541068227227145, 1.685966858550252, 1.8612350907094184, 3.3220354454825314, 2.237282834201457, 94.23682555379199, 2.2183344730229213, 94.41158519209276
4.10344827586, 4.10344827586, 1.9541068227227145, 1.9541068227227145, 1.934384068073544, 5.274133898445846, 2.237282834201457, 94.236825553792, 2.237282834201457, 94.236825553792
4.10344827586, 4.41379310345, 1.9541068227227145, 2.2122846983493982, 2.0075330454376696, 7.425474122324703, 2.237282834201457, 94.236825553792, 2.2563285902132093, 94.0745908245234
4.10344827586, 4.72413793103, 0.0, 4.433735895552623, 2.085721790970576, 9.897461186005057, 2.121320343559642, 95.7573593128807, 2.2754265269632143, 92.40226270486994
4.10344827586, 5.03448275862, 0.0, 4.844329342814318, 2.206689665158486, 13.78237965956218, 2.121320343559642, 95.7573593128807, 2.2945406944370332, 92.15460709132769
4.10344827586, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
4.10344827586, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
4.10344827586, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
4.10344827586, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
4.10344827586, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
4.10344827586, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
4.10344827586, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
4.10344827586, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
4.10344827586, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
4.10344827586, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
4.10344827586, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
4.10344827586, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
4.10344827586, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
4.10344827586, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
4.10344827586, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
4.10344827586, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
4.41379310345, 1.0, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 1.31034482759, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 1.62068965517, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 1.93103448276, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 2.24137931034, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 2.55172413793, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 2.86206896552, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 3.1724137931, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 3.48275862069, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 3.79310344828, 4.005190829403999, 0.0, 1.9632124855072808, 6.217431962648127, 2.2563285902132093, 92.66764700150418, 2.121320343559642, 95.7573593128807
4.41379310345, 4.10344827586, 2.2122846983493982, 1.9541068227227145, 2.0075330454376696, 7.425474122324703, 2.2563285902132093, 94.07459082452337, 2.237282834201457, 94.23682555379199
4.41379310345, 4.41379310345, 2.2122846983493982, 2.2122846983493982, 2.0806820228017955, 9.576814346203562, 2.2563285902132093, 94.07459082452338, 2.2563285902132093, 94.07459082452338
4.41379310345, 4.72413793103, 2.2122846983493982, 2.4615346570428227, 2.153831000165921, 11.906712908747643, 2.2563285902132093, 94.07459082452337, 2.2754265269632143, 93.92267186958668
4.41379310345, 5.03448275862, 2.2122846983493982, 2.7027234343741977, 2.226979977530046, 14.397835098532688, 2.2563285902132093, 94.07459082452337, 2.2945406944370332, 93.77935629764025
4.41379310345, 5.34482758621, 0.0, 5.238713445589851, 2.3262092510836685, 17.846656196569885, 2.121320343559642, 95.7573593128807, 2.313642353438323, 91.92200133044086
4.41379310345, 5.65517241379, 0.0, 5.6183826948278615, 2.44436730910347, 22.069077013789848, 2.121320343559642, 95.7573593128807, 2.3327084425485904, 91.70229869913597
4.41379310345, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
4.41379310345, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
4.41379310345, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
4.41379310345, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
4.41379310345, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
4.41379310345, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
4.41379310345, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
4.41379310345, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
4.41379310345, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
4.41379310345, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
4.41379310345, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
4.41379310345, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
4.41379310345, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
4.41379310345, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
4.72413793103, 1.0, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 1.31034482759, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 1.62068965517, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 1.93103448276, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 2.24137931034, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 2.55172413793, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 2.86206896552, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 3.1724137931, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 3.48275862069, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 3.79310344828, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 4.10344827586, 4.433735895552623, 0.0, 2.085721790970576, 9.897461186005058, 2.2754265269632143, 92.40226270486994, 2.121320343559642, 95.7573593128807
4.72413793103, 4.41379310345, 2.4615346570428223, 2.2122846983493982, 2.153831000165921, 11.906712908747643, 2.2754265269632143, 93.92267186958668, 2.2563285902132093, 94.07459082452337
4.72413793103, 4.72413793103, 2.4615346570428227, 2.4615346570428227, 2.2269799775300467, 14.236611471291724, 2.2754265269632143, 93.92267186958668, 2.2754265269632143, 93.92267186958668
4.72413793103, 5.03448275862, 2.4615346570428227, 2.7027234343741977, 2.300128954894172, 16.72773366107677, 2.2754265269632143, 93.92267186958668, 2.2945406944370332, 93.77935629764025
4.72413793103, 5.34482758621, 2.4615346570428227, 2.936585989873967, 2.3732779322582975, 19.36538028749397, 2.2754265269632143, 93.92267186958668, 2.313642353438323, 93.64329524394145
4.72413793103, 5.65517241379, 2.4615346570428227, 3.1637519586811322, 2.4464269096224225, 22.13695864776324, 2.2754265269632143, 93.92267186958668, 2.3327084425485904, 93.51341112889898
4.72413793103, 5.96551724138, 0.0, 5.984629374977533, 2.561244472696355, 26.431859770084824, 2.121320343559642, 95.7573593128807, 2.3517204151951936, 91.49375673605296
4.72413793103, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
4.72413793103, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
4.72413793103, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
4.72413793103, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
4.72413793103, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
4.72413793103, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
4.72413793103, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
4.72413793103, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
4.72413793103, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
4.72413793103, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
4.72413793103, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
4.72413793103, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
4.72413793103, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
5.03448275862, 1.0, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 1.31034482759, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 1.62068965517, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 1.93103448276, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 2.24137931034, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 2.55172413793, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 2.86206896552, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 3.1724137931, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 3.48275862069, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 3.79310344828, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 4.10344827586, 4.844329342814318, 0.0, 2.206689665158486, 13.78237965956218, 2.2945406944370332, 92.15460709132768, 2.121320343559642, 95.7573593128807
5.03448275862, 4.41379310345, 2.7027234343741977, 2.2122846983493982, 2.226979977530046, 14.397835098532687, 2.2945406944370332, 93.77935629764025, 2.2563285902132093, 94.07459082452337
5.03448275862, 4.72413793103, 2.7027234343741977, 2.4615346570428223, 2.300128954894172, 16.72773366107677, 2.2945406944370332, 93.77935629764025, 2.2754265269632143, 93.92267186958668
5.03448275862, 5.03448275862, 2.7027234343741977, 2.7027234343741977, 2.3732779322582975, 19.218855850861814, 2.2945406944370332, 93.77935629764025, 2.2945406944370332, 93.77935629764025
5.03448275862, 5.34482758621, 2.7027234343741977, 2.936585989873967, 2.4464269096224225, 21.856502477279015, 2.2945406944370332, 93.77935629764025, 2.313642353438323, 93.64329524394145
5.03448275862, 5.65517241379, 2.7027234343741977, 3.1637519586811322, 2.5195758869865483, 24.628080837548286, 2.2945406944370332, 93.77935629764025, 2.3327084425485904, 93.51341112889898
5.03448275862, 5.96551724138, 2.7027234343741977, 3.384765644374104, 2.5927248643506746, 27.522704860101385, 2.2945406944370332, 93.77935629764025, 2.3517204151951936, 93.38883231780387
5.03448275862, 6.27586206897, 0.0, 6.338578943755827, 2.676915575086739, 30.919978633557236, 2.121320343559642, 95.7573593128807, 2.3706633453259567, 91.2949449041629
5.03448275862, 6.58620689655, 0.0, 6.681217882120638, 2.79145001109263, 35.520643466850196, 2.121320343559642, 95.7573593128807, 2.3895252314194364, 91.10467669007289
5.03448275862, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
5.03448275862, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
5.03448275862, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
5.03448275862, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
5.03448275862, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
5.03448275862, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
5.03448275862, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
5.03448275862, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
5.03448275862, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
5.03448275862, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
5.03448275862, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
5.34482758621, 1.0, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 1.31034482759, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 1.62068965517, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 1.93103448276, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 2.24137931034, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 2.55172413793, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 2.86206896552, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 3.1724137931, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 3.48275862069, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 3.79310344828, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 4.10344827586, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 4.41379310345, 5.238713445589851, 0.0, 2.3262092510836685, 17.846656196569885, 2.313642353438323, 91.92200133044086, 2.121320343559642, 95.7573593128807
5.34482758621, 4.72413793103, 2.936585989873967, 2.4615346570428223, 2.3732779322582975, 19.36538028749397, 2.313642353438323, 93.64329524394145, 2.2754265269632143, 93.92267186958668
5.34482758621, 5.03448275862, 2.936585989873967, 2.7027234343741977, 2.4464269096224225, 21.856502477279015, 2.313642353438323, 93.64329524394145, 2.2945406944370332, 93.77935629764025
5.34482758621, 5.34482758621, 2.936585989873967, 2.936585989873967, 2.5195758869865483, 24.494149103696213, 2.313642353438323, 93.64329524394145, 2.313642353438323, 93.64329524394145
5.34482758621, 5.65517241379, 2.936585989873967, 3.1637519586811322, 2.592724864350674, 27.26572746396548, 2.313642353438323, 93.64329524394145, 2.3327084425485904, 93.51341112889898
5.34482758621, 5.96551724138, 2.936585989873967, 3.384765644374104, 2.6658738417147996, 30.160351486518582, 2.313642353438323, 93.64329524394145, 2.3517204151951936, 93.38883231780387
5.34482758621, 6.27586206897, 2.936585989873967, 3.6001013819188534, 2.7390228190789263, 33.168534472036185, 2.313642353438323, 93.64329524394145, 2.3706633453259567, 93.26884590159455
5.34482758621, 6.58620689655, 2.936585989873967, 3.8101755174053635, 2.8121717964430513, 36.28194949871855, 2.313642353438323, 93.64329524394145, 2.3895252314194364, 93.1528629637144
5.34482758621, 6.89655172414, 0.0, 7.013415889493478, 2.9049121108827713, 40.22289329840758, 2.121320343559642, 95.7573593128807, 2.4082964491688488, 90.92195886480782
5.34482758621, 7.20689655172, 0.0, 7.335943768257133, 3.0173615106573823, 45.01727570059558, 2.121320343559642, 95.7573593128807, 2.4269693171017033, 90.74595301738832
5.34482758621, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
5.34482758621, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
5.34482758621, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
5.34482758621, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
5.34482758621, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
5.34482758621, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
5.34482758621, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
5.34482758621, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
5.34482758621, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
5.65517241379, 1.0, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 1.31034482759, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 1.62068965517, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 1.93103448276, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 2.24137931034, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 2.55172413793, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 2.86206896552, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 3.1724137931, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 3.48275862069, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 3.79310344828, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 4.10344827586, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 4.41379310345, 5.6183826948278615, 0.0, 2.44436730910347, 22.069077013789848, 2.3327084425485904, 91.70229869913597, 2.121320343559642, 95.7573593128807
5.65517241379, 4.72413793103, 3.1637519586811322, 2.4615346570428223, 2.4464269096224234, 22.13695864776324, 2.3327084425485904, 93.51341112889898, 2.2754265269632143, 93.92267186958668
5.65517241379, 5.03448275862, 3.1637519586811322, 2.7027234343741977, 2.5195758869865488, 24.628080837548286, 2.3327084425485904, 93.51341112889898, 2.2945406944370332, 93.77935629764025
5.65517241379, 5.34482758621, 3.1637519586811322, 2.936585989873967, 2.592724864350674, 27.26572746396548, 2.3327084425485904, 93.51341112889898, 2.313642353438323, 93.64329524394145
5.65517241379, 5.65517241379, 3.1637519586811322, 3.1637519586811322, 2.6658738417147996, 30.037305824234757, 2.3327084425485904, 93.51341112889898, 2.3327084425485904, 93.51341112889898
5.65517241379, 5.96551724138, 3.1637519586811322, 3.384765644374104, 2.7390228190789263, 32.93192984678786, 2.3327084425485904, 93.51341112889898, 2.3517204151951936, 93.38883231780387
5.65517241379, 6.27586206897, 3.1637519586811322, 3.6001013819188534, 2.8121717964430513, 35.94011283230546, 2.3327084425485904, 93.51341112889898, 2.3706633453259567, 93.26884590159455
5.65517241379, 6.58620689655, 3.1637519586811322, 3.8101755174053635, 2.8853207738071767, 39.05352785898781, 2.3327084425485904, 93.51341112889898, 2.3895252314194364, 93.1528629637144
5.65517241379, 6.89655172414, 3.1637519586811322, 4.015355872936748, 2.958469751171303, 42.26481848477266, 2.3327084425485904, 93.51341112889898, 2.4082964491688488, 93.04039262497056
5.65517241379, 7.20689655172, 3.1637519586811322, 4.215969313311618, 3.031618728535428, 45.56744741368784, 2.3327084425485904, 93.51341112889898, 2.4269693171017033, 92.93102237130041
5.65517241379, 7.51724137931, 0.0, 7.649487977836939, 3.1288535109038422, 49.895591533645394, 2.121320343559642, 95.7573593128807, 2.4455377490026002, 90.57594600965226
5.65517241379, 7.8275862069, 0.0, 7.954662584634378, 3.239439416686958, 54.85068997600817, 2.121320343559642, 95.7573593128807, 2.463996973756776, 90.41132701263825
5.65517241379, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
5.65517241379, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
5.65517241379, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
5.65517241379, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
5.65517241379, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
5.65517241379, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
5.65517241379, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
5.96551724138, 1.0, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 1.31034482759, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 1.62068965517, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 1.93103448276, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 2.24137931034, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 2.55172413793, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 2.86206896552, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 3.1724137931, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 3.48275862069, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 3.79310344828, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 4.10344827586, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 4.41379310345, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 4.72413793103, 5.9846293749775334, 0.0, 2.5612444726963544, 26.431859770084824, 2.3517204151951936, 91.49375673605296, 2.121320343559642, 95.7573593128807
5.96551724138, 5.03448275862, 3.3847656443741054, 2.7027234343741977, 2.5927248643506746, 27.522704860101385, 2.3517204151951936, 93.38883231780386, 2.2945406944370332, 93.77935629764025
5.96551724138, 5.34482758621, 3.3847656443741054, 2.936585989873967, 2.6658738417148, 30.160351486518582, 2.3517204151951936, 93.38883231780386, 2.313642353438323, 93.64329524394145
5.96551724138, 5.65517241379, 3.3847656443741054, 3.1637519586811322, 2.7390228190789263, 32.93192984678786, 2.3517204151951936, 93.38883231780386, 2.3327084425485904, 93.51341112889898
5.96551724138, 5.96551724138, 3.384765644374104, 3.384765644374104, 2.8121717964430513, 35.826553869340955, 2.3517204151951936, 93.38883231780387, 2.3517204151951936, 93.38883231780387
5.96551724138, 6.27586206897, 3.384765644374104, 3.6001013819188534, 2.8853207738071776, 38.834736854858555, 2.3517204151951936, 93.38883231780387, 2.3706633453259567, 93.26884590159455
5.96551724138, 6.58620689655, 3.384765644374104, 3.8101755174053635, 2.958469751171303, 41.948151881540916, 2.3517204151951936, 93.38883231780387, 2.3895252314194364, 93.1528629637144
5.96551724138, 6.89655172414, 3.384765644374104, 4.015355872936748, 3.031618728535428, 45.159442507325764, 2.3517204151951936, 93.38883231780387, 2.4082964491688488, 93.04039262497056
5.96551724138, 7.20689655172, 3.384765644374104, 4.215969313311618, 3.104767705899554, 48.46207143624094, 2.3517204151951936, 93.38883231780387, 2.4269693171017033, 92.93102237130041
5.96551724138, 7.51724137931, 3.384765644374104, 4.41230786003665, 3.1779166832636796, 51.85019823815287, 2.3517204151951936, 93.38883231780387, 2.4455377490026002, 92.82440295171725
5.96551724138, 7.8275862069, 3.384765644374104, 4.604633679652438, 3.2510656606278046, 55.31857958224964, 2.3517204151951936, 93.38883231780387, 2.463996973756776, 92.72023664943248
5.96551724138, 8.13793103448, 0.0, 8.252019153494647, 3.349166856992248, 59.87630262933192, 2.121320343559642, 95.7573593128807, 2.4823433080545887, 90.25156946421423
5.96551724138, 8.44827586207, 0.0, 8.542054995956844, 3.458080081842943, 64.96690826515734, 2.121320343559642, 95.7573593128807, 2.500573970894198, 90.09621675199276
5.96551724138, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
5.96551724138, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
5.96551724138, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
5.96551724138, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
5.96551724138, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
6.27586206897, 1.0, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 1.31034482759, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 1.62068965517, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 1.93103448276, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 2.24137931034, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 2.55172413793, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 2.86206896552, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 3.1724137931, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 3.48275862069, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 3.79310344828, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 4.10344827586, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 4.41379310345, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 4.72413793103, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 5.03448275862, 6.338578943755827, 0.0, 2.676915575086739, 30.919978633557236, 2.3706633453259567, 91.2949449041629, 2.121320343559642, 95.7573593128807
6.27586206897, 5.34482758621, 3.6001013819188534, 2.936585989873967, 2.7390228190789263, 33.168534472036185, 2.3706633453259567, 93.26884590159455, 2.313642353438323, 93.64329524394145
6.27586206897, 5.65517241379, 3.6001013819188534, 3.1637519586811322, 2.8121717964430513, 35.94011283230546, 2.3706633453259567, 93.26884590159455, 2.3327084425485904, 93.51341112889898
6.27586206897, 5.96551724138, 3.6001013819188534, 3.3847656443741054, 2.8853207738071776, 38.834736854858555, 2.3706633453259567, 93.26884590159455, 2.3517204151951936, 93.38883231780386
6.27586206897, 6.27586206897, 3.6001013819188534, 3.6001013819188534, 2.9584697511713034, 41.84291984037616, 2.3706633453259567, 93.26884590159455, 2.3706633453259567, 93.26884590159455
6.27586206897, 6.58620689655, 3.6001013819188534, 3.8101755174053635, 3.031618728535429, 44.95633486705851, 2.3706633453259567, 93.26884590159455, 2.3895252314194364, 93.1528629637144
6.27586206897, 6.89655172414, 3.6001013819188534, 4.015355872936748, 3.104767705899554, 48.167625492843364, 2.3706633453259567, 93.26884590159455, 2.4082964491688488, 93.04039262497056
6.27586206897, 7.20689655172, 3.6001013819188534, 4.215969313311618, 3.1779166832636796, 51.47025442175855, 2.3706633453259567, 93.26884590159455, 2.4269693171017033, 92.93102237130041
6.27586206897, 7.51724137931, 3.6001013819188534, 4.41230786003665, 3.2510656606278054, 54.85838122367048, 2.3706633453259567, 93.26884590159455, 2.4455377490026002, 92.82440295171725
6.27586206897, 7.8275862069, 3.6001013819188534, 4.604633679652438, 3.32421463799193, 58.32676256776725, 2.3706633453259567, 93.26884590159455, 2.463996973756776, 92.72023664943248
6.27586206897, 8.13793103448, 3.6001013819188534, 4.79318318977646, 3.3973636153560567, 61.87067010169936, 2.3706633453259567, 93.26884590159455, 2.4823433080545887, 92.61826807586344
6.27586206897, 8.44827586207, 3.6001013819188534, 4.978170466409487, 3.470512592720182, 65.4858223054514, 2.3706633453259567, 93.26884590159455, 2.500573970894198, 92.51827687451502
6.27586206897, 8.75862068966, 0.0, 8.825220094954753, 3.566220237025824, 70.11762180348732, 2.121320343559642, 95.7573593128807, 2.51868693138961, 89.94487074820337
6.27586206897, 9.06896551724, 0.0, 9.10192295466499, 3.67362561697213, 75.32410260391329, 2.121320343559642, 95.7573593128807, 2.536680783302934, 89.79718255072216
6.27586206897, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
6.27586206897, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
6.27586206897, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
6.58620689655, 1.0, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 1.31034482759, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 1.62068965517, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 1.93103448276, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 2.24137931034, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 2.55172413793, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 2.86206896552, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 3.1724137931, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 3.48275862069, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 3.79310344828, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 4.10344827586, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 4.41379310345, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 4.72413793103, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 5.03448275862, 6.681217882120638, 0.0, 2.79145001109263, 35.520643466850196, 2.3895252314194364, 91.10467669007289, 2.121320343559642, 95.7573593128807
6.58620689655, 5.34482758621, 3.810175517405363, 2.936585989873967, 2.8121717964430513, 36.28194949871855, 2.3895252314194364, 93.1528629637144, 2.313642353438323, 93.64329524394145
6.58620689655, 5.65517241379, 3.810175517405363, 3.1637519586811322, 2.885320773807177, 39.05352785898781, 2.3895252314194364, 93.1528629637144, 2.3327084425485904, 93.51341112889898
6.58620689655, 5.96551724138, 3.810175517405363, 3.3847656443741054, 2.958469751171303, 41.94815188154091, 2.3895252314194364, 93.1528629637144, 2.3517204151951936, 93.38883231780386
6.58620689655, 6.27586206897, 3.810175517405363, 3.6001013819188534, 3.031618728535429, 44.95633486705851, 2.3895252314194364, 93.1528629637144, 2.3706633453259567, 93.26884590159455
6.58620689655, 6.58620689655, 3.8101755174053635, 3.8101755174053635, 3.104767705899554, 48.06974989374087, 2.3895252314194364, 93.1528629637144, 2.3895252314194364, 93.1528629637144
6.58620689655, 6.89655172414, 3.8101755174053635, 4.015355872936748, 3.1779166832636796, 51.28104051952572, 2.3895252314194364, 93.1528629637144, 2.4082964491688488, 93.04039262497055
6.58620689655, 7.20689655172, 3.8101755174053635, 4.215969313311618, 3.2510656606278054, 54.583669448440894, 2.3895252314194364, 93.1528629637144, 2.4269693171017033, 92.93102237130041
6.58620689655, 7.51724137931, 3.8101755174053635, 4.41230786003665, 3.32421463799193, 57.971796250352824, 2.3895252314194364, 93.1528629637144, 2.4455377490026002, 92.82440295171725
6.58620689655, 7.8275862069, 3.8101755174053635, 4.604633679652438, 3.3973636153560567, 61.440177594449594, 2.3895252314194364, 93.1528629637144, 2.463996973756776, 92.72023664943248
6.58620689655, 8.13793103448, 3.8101755174053635, 4.79318318977646, 3.470512592720182, 64.98408512838171, 2.3895252314194364, 93.1528629637144, 2.4823433080545887, 92.61826807586344
6.58620689655, 8.44827586207, 3.8101755174053635, 4.978170466409487, 3.5436615700843075, 68.59923733213377, 2.3895252314194364, 93.1528629637144, 2.500573970894198, 92.51827687451502
6.58620689655, 8.75862068966, 3.8101755174053635, 5.159790092562582, 3.6168105474484333, 72.2817425454844, 2.3895252314194364, 93.1528629637144, 2.51868693138961, 92.42007188677397
6.58620689655, 9.06896551724, 3.8101755174053635, 5.3382195562456065, 3.6899595248125596, 76.0280510082365, 2.3895252314194364, 93.1528629637144, 2.536680783302934, 92.32348644817893
6.58620689655, 9.37931034483, 0.0, 9.372535570863093, 3.780331896774989, 80.58247826023708, 2.121320343559642, 95.7573593128807, 2.5545546411573063, 89.65284494715384
6.58620689655, 9.68965517241, 0.0, 9.637397676618, 3.8863723445724236, 85.88928092488239, 2.121320343559642, 95.7573593128807, 2.572308053879143, 89.51158623667523
6.58620689655, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
6.89655172414, 1.0, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 1.31034482759, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 1.62068965517, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 1.93103448276, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 2.24137931034, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 2.55172413793, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 2.86206896552, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 3.1724137931, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 3.48275862069, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 3.79310344828, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 4.10344827586, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 4.41379310345, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 4.72413793103, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 5.03448275862, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 5.34482758621, 7.013415889493479, 0.0, 2.9049121108827713, 40.22289329840756, 2.408296449168849, 90.92195886480782, 2.121320343559642, 95.7573593128807
6.89655172414, 5.65517241379, 4.015355872936749, 3.1637519586811322, 2.958469751171303, 42.26481848477266, 2.408296449168849, 93.04039262497055, 2.3327084425485904, 93.51341112889898
6.89655172414, 5.96551724138, 4.015355872936749, 3.3847656443741054, 3.031618728535428, 45.159442507325764, 2.408296449168849, 93.04039262497055, 2.3517204151951936, 93.38883231780386
6.89655172414, 6.27586206897, 4.015355872936749, 3.6001013819188534, 3.104767705899554, 48.167625492843364, 2.408296449168849, 93.04039262497055, 2.3706633453259567, 93.26884590159455
6.89655172414, 6.58620689655, 4.015355872936749, 3.810175517405363, 3.1779166832636796, 51.28104051952572, 2.408296449168849, 93.04039262497055, 2.3895252314194364, 93.1528629637144
6.89655172414, 6.89655172414, 4.015355872936748, 4.015355872936748, 3.2510656606278046, 54.49233114531055, 2.4082964491688488, 93.04039262497055, 2.4082964491688488, 93.04039262497055
6.89655172414, 7.20689655172, 4.015355872936748, 4.215969313311618, 3.32421463799193, 57.79496007422574, 2.4082964491688488, 93.04039262497055, 2.4269693171017033, 92.93102237130041
6.89655172414, 7.51724137931, 4.015355872936748, 4.41230786003665, 3.3973636153560567, 61.18308687613767, 2.4082964491688488, 93.04039262497055, 2.4455377490026002, 92.82440295171725
6.89655172414, 7.8275862069, 4.015355872936748, 4.604633679652438, 3.470512592720182, 64.65146822023443, 2.4082964491688488, 93.04039262497056, 2.463996973756776, 92.72023664943248
6.89655172414, 8.13793103448, 4.015355872936748, 4.79318318977646, 3.5436615700843075, 68.19537575416656, 2.4082964491688488, 93.04039262497056, 2.4823433080545887, 92.61826807586344
6.89655172414, 8.44827586207, 4.015355872936748, 4.978170466409487, 3.6168105474484333, 71.81052795791861, 2.4082964491688488, 93.04039262497056, 2.500573970894198, 92.51827687451502
6.89655172414, 8.75862068966, 4.015355872936748, 5.159790092562582, 3.6899595248125596, 75.49303317126925, 2.4082964491688488, 93.04039262497056, 2.51868693138961, 92.42007188677397
6.89655172414, 9.06896551724, 4.015355872936748, 5.3382195562456065, 3.7631085021766832, 79.23934163402134, 2.4082964491688488, 93.04039262497056, 2.536680783302934, 92.32348644817893
6.89655172414, 9.37931034483, 4.015355872936748, 5.513621282001049, 3.83625747954081, 83.04620485532507, 2.4082964491688488, 93.04039262497056, 2.5545546411573063, 92.22837456713037
6.89655172414, 9.68965517241, 4.015355872936748, 5.686144362189371, 3.909406456904935, 86.91064098797119, 2.4082964491688488, 93.04039262497056, 2.572308053879143, 92.13460779844854
6.89655172414, 10.0, 0.0, 9.896820387042233, 3.991778015646089, 91.24139382376428, 2.121320343559642, 95.7573593128807, 2.589940932755612, 89.37316513067526
7.20689655172, 1.0, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 1.31034482759, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 1.62068965517, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 1.93103448276, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 2.24137931034, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 2.55172413793, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 2.86206896552, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 3.1724137931, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 3.48275862069, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 3.79310344828, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 4.10344827586, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 4.41379310345, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 4.72413793103, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 5.03448275862, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 5.34482758621, 7.335943768257133, 0.0, 3.0173615106573823, 45.017275700595576, 2.4269693171017033, 90.74595301738832, 2.121320343559642, 95.7573593128807
7.20689655172, 5.65517241379, 4.215969313311618, 3.1637519586811322, 3.031618728535428, 45.56744741368784, 2.4269693171017033, 92.93102237130041, 2.3327084425485904, 93.51341112889898
7.20689655172, 5.96551724138, 4.215969313311618, 3.3847656443741054, 3.104767705899554, 48.46207143624094, 2.4269693171017033, 92.93102237130041, 2.3517204151951936, 93.38883231780386
7.20689655172, 6.27586206897, 4.215969313311618, 3.6001013819188534, 3.1779166832636796, 51.47025442175855, 2.4269693171017033, 92.93102237130041, 2.3706633453259567, 93.26884590159455
7.20689655172, 6.58620689655, 4.215969313311618, 3.810175517405363, 3.2510656606278054, 54.583669448440894, 2.4269693171017033, 92.93102237130041, 2.3895252314194364, 93.1528629637144
7.20689655172, 6.89655172414, 4.215969313311618, 4.015355872936749, 3.32421463799193, 57.79496007422574, 2.4269693171017033, 92.93102237130041, 2.408296449168849, 93.04039262497055
7.20689655172, 7.20689655172, 4.215969313311618, 4.215969313311618, 3.3973636153560567, 61.097589003140925, 2.4269693171017033, 92.93102237130041, 2.4269693171017033, 92.93102237130041
7.20689655172, 7.51724137931, 4.215969313311618, 4.41230786003665, 3.470512592720182, 64.48571580505286, 2.4269693171017033, 92.93102237130041, 2.4455377490026002, 92.82440295171725
7.20689655172, 7.8275862069, 4.215969313311618, 4.604633679652438, 3.5436615700843075, 67.95409714914963, 2.4269693171017033, 92.93102237130041, 2.4639969737567755, 92.72023664943248
7.20689655172, 8.13793103448, 4.215969313311618, 4.79318318977646, 3.616810547448433, 71.49800468308175, 2.4269693171017033, 92.93102237130041, 2.4823433080545887, 92.61826807586344
7.20689655172, 8.44827586207, 4.215969313311618, 4.978170466409487, 3.6899595248125583, 75.11315688683379, 2.4269693171017033, 92.93102237130041, 2.500573970894198, 92.51827687451502
7.20689655172, 8.75862068966, 4.215969313311618, 5.159790092562582, 3.763108502176685, 78.79566210018443, 2.4269693171017033, 92.93102237130041, 2.51868693138961, 92.42007188677397
7.20689655172, 9.06896551724, 4.215969313311618, 5.3382195562456065, 3.83625747954081, 82.54197056293653, 2.4269693171017033, 92.93102237130041, 2.536680783302934, 92.32348644817893
7.20689655172, 9.37931034483, 4.215969313311618, 5.513621282001049, 3.9094064569049363, 86.34883378424026, 2.4269693171017033, 92.93102237130041, 2.5545546411573063, 92.22837456713037
7.20689655172, 9.68965517241, 4.215969313311618, 5.686144362189371, 3.982555434269061, 90.21326991688638, 2.4269693171017033, 92.93102237130041, 2.572308053879143, 92.13460779844854
7.20689655172, 10.0, 4.215969313311618, 5.855926040543843, 4.055704411633186, 94.13253408620945, 2.4269693171017033, 92.93102237130041, 2.589940932755612, 92.04207266851157
7.51724137931, 1.0, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 1.31034482759, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 1.62068965517, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 1.93103448276, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 2.24137931034, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 2.55172413793, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 2.86206896552, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 3.1724137931, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 3.48275862069, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 3.79310344828, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 4.10344827586, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 4.41379310345, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 4.72413793103, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 5.03448275862, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 5.34482758621, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 5.65517241379, 7.649487977836939, 0.0, 3.1288535109038422, 49.895591533645394, 2.4455377490026002, 90.57594600965226, 2.121320343559642, 95.7573593128807
7.51724137931, 5.96551724138, 4.41230786003665, 3.3847656443741054, 3.1779166832636796, 51.85019823815287, 2.4455377490026002, 92.82440295171725, 2.3517204151951936, 93.38883231780386
7.51724137931, 6.27586206897, 4.41230786003665, 3.6001013819188534, 3.2510656606278054, 54.85838122367048, 2.4455377490026002, 92.82440295171725, 2.3706633453259567, 93.26884590159455
7.51724137931, 6.58620689655, 4.41230786003665, 3.810175517405363, 3.324214637991931, 57.971796250352824, 2.4455377490026002, 92.82440295171725, 2.3895252314194364, 93.1528629637144
7.51724137931, 6.89655172414, 4.41230786003665, 4.015355872936749, 3.3973636153560567, 61.18308687613767, 2.4455377490026002, 92.82440295171725, 2.408296449168849, 93.04039262497055
7.51724137931, 7.20689655172, 4.41230786003665, 4.215969313311618, 3.470512592720182, 64.48571580505286, 2.4455377490026002, 92.82440295171725, 2.4269693171017033, 92.93102237130041
7.51724137931, 7.51724137931, 4.41230786003665, 4.41230786003665, 3.5436615700843075, 67.87384260696477, 2.4455377490026002, 92.82440295171725, 2.4455377490026002, 92.82440295171725
7.51724137931, 7.8275862069, 4.41230786003665, 4.604633679652438, 3.6168105474484333, 71.34222395106154, 2.4455377490026002, 92.82440295171725, 2.4639969737567755, 92.72023664943248
7.51724137931, 8.13793103448, 4.41230786003665, 4.79318318977646, 3.6899595248125583, 74.88613148499367, 2.4455377490026002, 92.82440295171725, 2.4823433080545887, 92.61826807586344
7.51724137931, 8.44827586207, 4.41230786003665, 4.978170466409487, 3.7631085021766832, 78.50128368874572, 2.4455377490026002, 92.82440295171725, 2.500573970894198, 92.51827687451502
7.51724137931, 8.75862068966, 4.41230786003665, 5.159790092562582, 3.83625747954081, 82.18378890209635, 2.4455377490026002, 92.82440295171725, 2.51868693138961, 92.42007188677397
7.51724137931, 9.06896551724, 4.41230786003665, 5.3382195562456065, 3.909406456904935, 85.93009736484845, 2.4455377490026002, 92.82440295171725, 2.536680783302934, 92.32348644817893
7.51724137931, 9.37931034483, 4.41230786003665, 5.513621282001049, 3.9825554342690617, 89.7369605861522, 2.4455377490026002, 92.82440295171725, 2.5545546411573063, 92.22837456713037
7.51724137931, 9.68965517241, 4.41230786003665, 5.686144362189371, 4.055704411633186, 93.60139671879831, 2.4455377490026002, 92.82440295171725, 2.572308053879143, 92.13460779844854
7.51724137931, 10.0, 4.41230786003665, 5.855926040543843, 4.128853388997313, 97.52066088812137, 2.4455377490026002, 92.82440295171725, 2.589940932755612, 92.04207266851157
7.8275862069, 1.0, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 1.31034482759, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 1.62068965517, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 1.93103448276, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 2.24137931034, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 2.55172413793, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 2.86206896552, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 3.1724137931, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 3.48275862069, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 3.79310344828, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 4.10344827586, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 4.41379310345, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 4.72413793103, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 5.03448275862, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 5.34482758621, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 5.65517241379, 7.954662584634378, 0.0, 3.2394394166869582, 54.85068997600817, 2.4639969737567764, 90.41132701263825, 2.121320343559642, 95.7573593128807
7.8275862069, 5.96551724138, 4.604633679652438, 3.3847656443741054, 3.2510656606278046, 55.31857958224964, 2.4639969737567764, 92.72023664943248, 2.3517204151951936, 93.38883231780386
7.8275862069, 6.27586206897, 4.604633679652438, 3.6001013819188534, 3.324214637991931, 58.32676256776725, 2.4639969737567764, 92.72023664943248, 2.3706633453259567, 93.26884590159455
7.8275862069, 6.58620689655, 4.604633679652438, 3.810175517405363, 3.3973636153560567, 61.440177594449594, 2.4639969737567764, 92.72023664943248, 2.3895252314194364, 93.1528629637144
7.8275862069, 6.89655172414, 4.604633679652438, 4.015355872936749, 3.470512592720182, 64.65146822023443, 2.4639969737567764, 92.72023664943248, 2.408296449168849, 93.04039262497055
7.8275862069, 7.20689655172, 4.604633679652438, 4.215969313311618, 3.5436615700843075, 67.95409714914963, 2.4639969737567764, 92.72023664943248, 2.4269693171017033, 92.93102237130041
7.8275862069, 7.51724137931, 4.604633679652438, 4.41230786003665, 3.6168105474484333, 71.34222395106154, 2.4639969737567764, 92.72023664943248, 2.4455377490026002, 92.82440295171725
7.8275862069, 7.8275862069, 4.604633679652438, 4.604633679652438, 3.6899595248125583, 74.81060529515831, 2.463996973756776, 92.72023664943248, 2.463996973756776, 92.72023664943248
7.8275862069, 8.13793103448, 4.604633679652438, 4.79318318977646, 3.7631085021766832, 78.35451282909042, 2.4639969737567755, 92.72023664943248, 2.4823433080545887, 92.61826807586344
7.8275862069, 8.44827586207, 4.604633679652438, 4.978170466409487, 3.83625747954081, 81.96966503284247, 2.4639969737567755, 92.72023664943248, 2.500573970894198, 92.51827687451502
7.8275862069, 8.75862068966, 4.604633679652438, 5.159790092562582, 3.909406456904935, 85.65217024619312, 2.463996973756776, 92.72023664943248, 2.51868693138961, 92.42007188677397
7.8275862069, 9.06896551724, 4.604633679652438, 5.3382195562456065, 3.982555434269061, 89.39847870894522, 2.463996973756776, 92.72023664943248, 2.536680783302934, 92.32348644817893
7.8275862069, 9.37931034483, 4.604633679652438, 5.513621282001049, 4.055704411633186, 93.20534193024893, 2.463996973756776, 92.72023664943248, 2.5545546411573063, 92.22837456713037
7.8275862069, 9.68965517241, 4.604633679652438, 5.686144362189371, 4.128853388997313, 97.06977806289508, 2.463996973756776, 92.72023664943248, 2.572308053879143, 92.13460779844854
7.8275862069, 10.0, 4.604633679652438, 5.855926040543843, 4.202002366361438, 100.98904223221814, 2.463996973756776, 92.72023664943248, 2.589940932755612, 92.04207266851157
8.13793103448, 1.0, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 1.31034482759, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 1.62068965517, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 1.93103448276, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 2.24137931034, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 2.55172413793, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 2.86206896552, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 3.1724137931, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 3.48275862069, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 3.79310344828, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 4.10344827586, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 4.41379310345, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 4.72413793103, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 5.03448275862, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 5.34482758621, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 5.65517241379, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 5.96551724138, 8.252019153494647, 0.0, 3.349166856992248, 59.876302629331896, 2.4823433080545887, 90.25156946421423, 2.121320343559642, 95.7573593128807
8.13793103448, 6.27586206897, 4.793183189776459, 3.6001013819188534, 3.3973636153560567, 61.87067010169936, 2.4823433080545887, 92.61826807586344, 2.3706633453259567, 93.26884590159455
8.13793103448, 6.58620689655, 4.793183189776459, 3.810175517405363, 3.470512592720182, 64.98408512838171, 2.4823433080545887, 92.61826807586344, 2.3895252314194364, 93.1528629637144
8.13793103448, 6.89655172414, 4.793183189776459, 4.015355872936749, 3.5436615700843075, 68.19537575416656, 2.4823433080545887, 92.61826807586344, 2.408296449168849, 93.04039262497055
8.13793103448, 7.20689655172, 4.793183189776459, 4.215969313311618, 3.6168105474484333, 71.49800468308175, 2.4823433080545887, 92.61826807586344, 2.4269693171017033, 92.93102237130041
8.13793103448, 7.51724137931, 4.793183189776459, 4.41230786003665, 3.6899595248125583, 74.88613148499367, 2.4823433080545887, 92.61826807586344, 2.4455377490026002, 92.82440295171725
8.13793103448, 7.8275862069, 4.793183189776459, 4.604633679652438, 3.7631085021766832, 78.35451282909042, 2.4823433080545887, 92.61826807586344, 2.4639969737567764, 92.72023664943248
8.13793103448, 8.13793103448, 4.79318318977646, 4.79318318977646, 3.8362574795408086, 81.89842036302255, 2.4823433080545887, 92.61826807586344, 2.4823433080545887, 92.61826807586344
8.13793103448, 8.44827586207, 4.79318318977646, 4.978170466409487, 3.909406456904935, 85.5135725667746, 2.4823433080545887, 92.61826807586344, 2.500573970894198, 92.51827687451502
8.13793103448, 8.75862068966, 4.79318318977646, 5.159790092562582, 3.982555434269061, 89.19607778012525, 2.4823433080545887, 92.61826807586344, 2.51868693138961, 92.42007188677397
8.13793103448, 9.06896551724, 4.79318318977646, 5.3382195562456065, 4.055704411633186, 92.94238624287735, 2.4823433080545887, 92.61826807586344, 2.536680783302934, 92.32348644817893
8.13793103448, 9.37931034483, 4.79318318977646, 5.513621282001049, 4.128853388997313, 96.74924946418106, 2.4823433080545887, 92.61826807586344, 2.5545546411573063, 92.22837456713037
8.13793103448, 9.68965517241, 4.79318318977646, 5.686144362189371, 4.202002366361438, 100.61368559682718, 2.4823433080545887, 92.61826807586344, 2.572308053879143, 92.13460779844854
8.13793103448, 10.0, 4.79318318977646, 5.855926040543843, 4.275151343725564, 104.53294976615025, 2.4823433080545887, 92.61826807586344, 2.589940932755612, 92.04207266851157
8.44827586207, 1.0, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 1.31034482759, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 1.62068965517, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 1.93103448276, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 2.24137931034, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 2.55172413793, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 2.86206896552, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 3.1724137931, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 3.48275862069, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 3.79310344828, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 4.10344827586, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 4.41379310345, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 4.72413793103, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 5.03448275862, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 5.34482758621, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 5.65517241379, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 5.96551724138, 8.542054995956844, 0.0, 3.4580800818429425, 64.96690826515734, 2.500573970894198, 90.09621675199276, 2.121320343559642, 95.7573593128807
8.44827586207, 6.27586206897, 4.978170466409487, 3.6001013819188534, 3.470512592720182, 65.48582230545142, 2.500573970894198, 92.51827687451502, 2.3706633453259567, 93.26884590159455
8.44827586207, 6.58620689655, 4.978170466409487, 3.810175517405363, 3.5436615700843075, 68.59923733213377, 2.500573970894198, 92.51827687451502, 2.3895252314194364, 93.1528629637144
8.44827586207, 6.89655172414, 4.978170466409487, 4.015355872936749, 3.616810547448432, 71.81052795791861, 2.500573970894198, 92.51827687451502, 2.408296449168849, 93.04039262497055
8.44827586207, 7.20689655172, 4.978170466409487, 4.215969313311618, 3.6899595248125583, 75.11315688683379, 2.500573970894198, 92.51827687451502, 2.4269693171017033, 92.93102237130041
8.44827586207, 7.51724137931, 4.978170466409487, 4.41230786003665, 3.7631085021766832, 78.50128368874572, 2.500573970894198, 92.51827687451502, 2.4455377490026002, 92.82440295171725
8.44827586207, 7.8275862069, 4.978170466409487, 4.604633679652438, 3.83625747954081, 81.96966503284247, 2.500573970894198, 92.51827687451502, 2.4639969737567764, 92.72023664943248
8.44827586207, 8.13793103448, 4.978170466409487, 4.793183189776459, 3.909406456904935, 85.5135725667746, 2.500573970894198, 92.51827687451502, 2.4823433080545887, 92.61826807586344
8.44827586207, 8.44827586207, 4.978170466409487, 4.978170466409487, 3.98255543426906, 89.12872477052667, 2.500573970894198, 92.51827687451502, 2.500573970894198, 92.51827687451502
8.44827586207, 8.75862068966, 4.978170466409487, 5.159790092562582, 4.055704411633186, 92.8112299838773, 2.500573970894198, 92.51827687451502, 2.51868693138961, 92.42007188677397
8.44827586207, 9.06896551724, 4.978170466409487, 5.3382195562456065, 4.128853388997313, 96.55753844662938, 2.500573970894198, 92.51827687451502, 2.536680783302934, 92.32348644817893
8.44827586207, 9.37931034483, 4.978170466409487, 5.513621282001049, 4.202002366361438, 100.36440166793312, 2.500573970894198, 92.51827687451502, 2.5545546411573063, 92.22837456713037
8.44827586207, 9.68965517241, 4.978170466409487, 5.686144362189371, 4.275151343725563, 104.22883780057924, 2.500573970894198, 92.51827687451502, 2.572308053879143, 92.13460779844854
8.44827586207, 10.0, 4.978170466409487, 5.855926040543843, 4.348300321089689, 108.14810196990231, 2.500573970894198, 92.51827687451502, 2.589940932755612, 92.04207266851157
8.75862068966, 1.0, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 1.31034482759, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 1.62068965517, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 1.93103448276, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 2.24137931034, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 2.55172413793, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 2.86206896552, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 3.1724137931, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 3.48275862069, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 3.79310344828, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 4.10344827586, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 4.41379310345, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 4.72413793103, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 5.03448275862, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 5.34482758621, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 5.65517241379, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 5.96551724138, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 6.27586206897, 8.825220094954753, 0.0, 3.566220237025824, 70.11762180348732, 2.51868693138961, 89.94487074820337, 2.121320343559642, 95.7573593128807
8.75862068966, 6.58620689655, 5.159790092562582, 3.810175517405363, 3.6168105474484333, 72.2817425454844, 2.51868693138961, 92.42007188677397, 2.3895252314194364, 93.1528629637144
8.75862068966, 6.89655172414, 5.159790092562582, 4.015355872936749, 3.6899595248125596, 75.49303317126923, 2.51868693138961, 92.42007188677397, 2.408296449168849, 93.04039262497055
8.75862068966, 7.20689655172, 5.159790092562582, 4.215969313311618, 3.763108502176685, 78.79566210018443, 2.51868693138961, 92.42007188677397, 2.4269693171017033, 92.93102237130041
8.75862068966, 7.51724137931, 5.159790092562582, 4.41230786003665, 3.83625747954081, 82.18378890209635, 2.51868693138961, 92.42007188677397, 2.4455377490026002, 92.82440295171725
8.75862068966, 7.8275862069, 5.159790092562582, 4.604633679652438, 3.9094064569049363, 85.65217024619312, 2.51868693138961, 92.42007188677397, 2.4639969737567764, 92.72023664943248
8.75862068966, 8.13793103448, 5.159790092562582, 4.793183189776459, 3.982555434269061, 89.19607778012525, 2.51868693138961, 92.42007188677397, 2.4823433080545887, 92.61826807586344
8.75862068966, 8.44827586207, 5.159790092562582, 4.978170466409487, 4.055704411633186, 92.8112299838773, 2.51868693138961, 92.42007188677397, 2.500573970894198, 92.51827687451502
8.75862068966, 8.75862068966, 5.159790092562582, 5.159790092562582, 4.128853388997313, 96.49373519722792, 2.51868693138961, 92.42007188677397, 2.51868693138961, 92.42007188677397
8.75862068966, 9.06896551724, 5.159790092562582, 5.3382195562456065, 4.202002366361438, 100.24004365998003, 2.51868693138961, 92.42007188677397, 2.536680783302934, 92.32348644817893
8.75862068966, 9.37931034483, 5.159790092562582, 5.513621282001049, 4.275151343725565, 104.04690688128376, 2.51868693138961, 92.42007188677397, 2.5545546411573063, 92.22837456713037
8.75862068966, 9.68965517241, 5.159790092562582, 5.686144362189371, 4.348300321089689, 107.91134301392985, 2.51868693138961, 92.42007188677397, 2.572308053879143, 92.13460779844854
8.75862068966, 10.0, 5.159790092562582, 5.855926040543843, 4.421449298453815, 111.83060718325298, 2.51868693138961, 92.42007188677397, 2.589940932755612, 92.04207266851157
9.06896551724, 1.0, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 1.31034482759, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 1.62068965517, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 1.93103448276, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 2.24137931034, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 2.55172413793, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 2.86206896552, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 3.1724137931, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 3.48275862069, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 3.79310344828, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 4.10344827586, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 4.41379310345, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 4.72413793103, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 5.03448275862, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 5.34482758621, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 5.65517241379, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 5.96551724138, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 6.27586206897, 9.101922954664987, 0.0, 3.673625616972131, 75.32410260391329, 2.536680783302934, 89.79718255072216, 2.121320343559642, 95.7573593128807
9.06896551724, 6.58620689655, 5.338219556245605, 3.810175517405363, 3.6899595248125583, 76.0280510082365, 2.536680783302934, 92.32348644817893, 2.3895252314194364, 93.1528629637144
9.06896551724, 6.89655172414, 5.338219556245605, 4.015355872936749, 3.7631085021766832, 79.23934163402134, 2.536680783302934, 92.32348644817893, 2.408296449168849, 93.04039262497055
9.06896551724, 7.20689655172, 5.338219556245605, 4.215969313311618, 3.83625747954081, 82.54197056293654, 2.536680783302934, 92.32348644817893, 2.4269693171017033, 92.93102237130041
9.06896551724, 7.51724137931, 5.338219556245605, 4.41230786003665, 3.909406456904935, 85.93009736484845, 2.536680783302934, 92.32348644817893, 2.4455377490026002, 92.82440295171725
9.06896551724, 7.8275862069, 5.338219556245605, 4.604633679652438, 3.982555434269061, 89.39847870894523, 2.536680783302934, 92.32348644817893, 2.4639969737567764, 92.72023664943248
9.06896551724, 8.13793103448, 5.338219556245605, 4.793183189776459, 4.055704411633186, 92.94238624287735, 2.536680783302934, 92.32348644817893, 2.4823433080545887, 92.61826807586344
9.06896551724, 8.44827586207, 5.338219556245605, 4.978170466409487, 4.128853388997311, 96.55753844662941, 2.536680783302934, 92.32348644817893, 2.500573970894198, 92.51827687451502
9.06896551724, 8.75862068966, 5.338219556245605, 5.159790092562582, 4.202002366361438, 100.24004365998003, 2.536680783302934, 92.32348644817893, 2.51868693138961, 92.42007188677397
9.06896551724, 9.06896551724, 5.3382195562456065, 5.3382195562456065, 4.275151343725563, 103.98635212273213, 2.536680783302934, 92.32348644817893, 2.536680783302934, 92.32348644817893
9.06896551724, 9.37931034483, 5.3382195562456065, 5.513621282001049, 4.348300321089689, 107.79321534403583, 2.536680783302934, 92.32348644817893, 2.5545546411573063, 92.22837456713037
9.06896551724, 9.68965517241, 5.3382195562456065, 5.686144362189371, 4.4214492984538145, 111.65765147668198, 2.536680783302934, 92.32348644817893, 2.572308053879143, 92.13460779844854
9.06896551724, 10.0, 5.3382195562456065, 5.855926040543843, 4.49459827581794, 115.57691564600505, 2.536680783302934, 92.32348644817893, 2.589940932755612, 92.04207266851157
9.37931034483, 1.0, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 1.31034482759, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 1.62068965517, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 1.93103448276, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 2.24137931034, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 2.55172413793, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 2.86206896552, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 3.1724137931, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 3.48275862069, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 3.79310344828, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 4.10344827586, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 4.41379310345, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 4.72413793103, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 5.03448275862, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 5.34482758621, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 5.65517241379, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 5.96551724138, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 6.27586206897, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 6.58620689655, 9.372535570863093, 0.0, 3.7803318967749897, 80.58247826023707, 2.5545546411573063, 89.65284494715384, 2.121320343559642, 95.7573593128807
9.37931034483, 6.89655172414, 5.513621282001048, 4.015355872936749, 3.83625747954081, 83.04620485532507, 2.5545546411573063, 92.22837456713037, 2.408296449168849, 93.04039262497055
9.37931034483, 7.20689655172, 5.513621282001048, 4.215969313311618, 3.9094064569049363, 86.34883378424026, 2.5545546411573063, 92.22837456713037, 2.4269693171017033, 92.93102237130041
9.37931034483, 7.51724137931, 5.513621282001048, 4.41230786003665, 3.9825554342690617, 89.7369605861522, 2.5545546411573063, 92.22837456713037, 2.4455377490026002, 92.82440295171725
9.37931034483, 7.8275862069, 5.513621282001048, 4.604633679652438, 4.055704411633186, 93.20534193024893, 2.5545546411573063, 92.22837456713037, 2.4639969737567764, 92.72023664943248
9.37931034483, 8.13793103448, 5.513621282001048, 4.793183189776459, 4.128853388997313, 96.74924946418106, 2.5545546411573063, 92.22837456713037, 2.4823433080545887, 92.61826807586344
9.37931034483, 8.44827586207, 5.513621282001048, 4.978170466409487, 4.202002366361438, 100.36440166793312, 2.5545546411573063, 92.22837456713037, 2.500573970894198, 92.51827687451502
9.37931034483, 8.75862068966, 5.513621282001048, 5.159790092562582, 4.275151343725565, 104.04690688128376, 2.5545546411573063, 92.22837456713037, 2.51868693138961, 92.42007188677397
9.37931034483, 9.06896551724, 5.513621282001048, 5.338219556245605, 4.348300321089689, 107.79321534403583, 2.5545546411573063, 92.22837456713037, 2.536680783302934, 92.32348644817893
9.37931034483, 9.37931034483, 5.513621282001049, 5.513621282001049, 4.421449298453815, 111.60007856533956, 2.5545546411573063, 92.22837456713037, 2.5545546411573063, 92.22837456713037
9.37931034483, 9.68965517241, 5.513621282001049, 5.686144362189371, 4.494598275817941, 115.4645146979857, 2.5545546411573063, 92.22837456713037, 2.572308053879143, 92.13460779844854
9.37931034483, 10.0, 5.513621282001049, 5.855926040543843, 4.567747253182065, 119.38377886730875, 2.5545546411573063, 92.22837456713037, 2.589940932755612, 92.04207266851157
9.68965517241, 1.0, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 1.31034482759, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 1.62068965517, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 1.93103448276, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 2.24137931034, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 2.55172413793, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 2.86206896552, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 3.1724137931, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 3.48275862069, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 3.79310344828, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 4.10344827586, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 4.41379310345, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 4.72413793103, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 5.03448275862, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 5.34482758621, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 5.65517241379, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 5.96551724138, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 6.27586206897, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 6.58620689655, 9.637397676618, 0.0, 3.8863723445724236, 85.88928092488239, 2.572308053879143, 89.51158623667521, 2.121320343559642, 95.7573593128807
9.68965517241, 6.89655172414, 5.686144362189371, 4.015355872936749, 3.909406456904935, 86.91064098797119, 2.572308053879143, 92.13460779844854, 2.408296449168849, 93.04039262497055
9.68965517241, 7.20689655172, 5.686144362189371, 4.215969313311618, 3.982555434269061, 90.21326991688638, 2.572308053879143, 92.13460779844854, 2.4269693171017033, 92.93102237130041
9.68965517241, 7.51724137931, 5.686144362189371, 4.41230786003665, 4.055704411633186, 93.60139671879831, 2.572308053879143, 92.13460779844854, 2.4455377490026002, 92.82440295171725
9.68965517241, 7.8275862069, 5.686144362189371, 4.604633679652438, 4.128853388997313, 97.06977806289508, 2.572308053879143, 92.13460779844854, 2.4639969737567764, 92.72023664943248
9.68965517241, 8.13793103448, 5.686144362189371, 4.793183189776459, 4.202002366361437, 100.6136855968272, 2.572308053879143, 92.13460779844854, 2.4823433080545887, 92.61826807586344
9.68965517241, 8.44827586207, 5.686144362189371, 4.978170466409487, 4.275151343725563, 104.22883780057926, 2.572308053879143, 92.13460779844854, 2.500573970894198, 92.51827687451502
9.68965517241, 8.75862068966, 5.686144362189371, 5.159790092562582, 4.348300321089689, 107.91134301392985, 2.572308053879143, 92.13460779844854, 2.51868693138961, 92.42007188677397
9.68965517241, 9.06896551724, 5.686144362189371, 5.338219556245605, 4.4214492984538145, 111.65765147668198, 2.572308053879143, 92.13460779844854, 2.536680783302934, 92.32348644817893
9.68965517241, 9.37931034483, 5.686144362189371, 5.513621282001048, 4.494598275817941, 115.46451469798572, 2.572308053879143, 92.13460779844854, 2.5545546411573063, 92.22837456713037
9.68965517241, 9.68965517241, 5.686144362189371, 5.686144362189371, 4.567747253182065, 119.32895083063183, 2.572308053879143, 92.13460779844854, 2.572308053879143, 92.13460779844854
9.68965517241, 10.0, 5.686144362189371, 5.855926040543843, 4.640896230546192, 123.24821499995491, 2.572308053879143, 92.13460779844854, 2.589940932755612, 92.04207266851157
10.0, 1.0, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 1.31034482759, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 1.62068965517, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 1.93103448276, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 2.24137931034, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 2.55172413793, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 2.86206896552, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 3.1724137931, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 3.48275862069, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 3.79310344828, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 4.10344827586, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 4.41379310345, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 4.72413793103, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 5.03448275862, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 5.34482758621, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 5.65517241379, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 5.96551724138, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 6.27586206897, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 6.58620689655, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 6.89655172414, 9.896820387042233, 0.0, 3.991778015646089, 91.24139382376427, 2.589940932755612, 89.37316513067526, 2.121320343559642, 95.7573593128807
10.0, 7.20689655172, 5.855926040543843, 4.215969313311618, 4.055704411633186, 94.13253408620945, 2.589940932755612, 92.04207266851157, 2.4269693171017033, 92.93102237130041
10.0, 7.51724137931, 5.855926040543843, 4.41230786003665, 4.128853388997313, 97.52066088812138, 2.589940932755612, 92.04207266851157, 2.4455377490026002, 92.82440295171725
10.0, 7.8275862069, 5.855926040543843, 4.604633679652438, 4.202002366361438, 100.98904223221813, 2.589940932755612, 92.04207266851157, 2.4639969737567764, 92.72023664943248
10.0, 8.13793103448, 5.855926040543843, 4.793183189776459, 4.275151343725563, 104.53294976615027, 2.589940932755612, 92.04207266851157, 2.4823433080545887, 92.61826807586344
10.0, 8.44827586207, 5.855926040543843, 4.978170466409487, 4.348300321089689, 108.14810196990231, 2.589940932755612, 92.04207266851157, 2.500573970894198, 92.51827687451502
10.0, 8.75862068966, 5.855926040543843, 5.159790092562582, 4.421449298453815, 111.83060718325298, 2.589940932755612, 92.04207266851157, 2.51868693138961, 92.42007188677397
10.0, 9.06896551724, 5.855926040543843, 5.338219556245605, 4.494598275817939, 115.57691564600505, 2.589940932755612, 92.04207266851157, 2.536680783302934, 92.32348644817893
10.0, 9.37931034483, 5.855926040543843, 5.513621282001048, 4.567747253182065, 119.38377886730875, 2.589940932755612, 92.04207266851157, 2.5545546411573063, 92.22837456713037
10.0, 9.68965517241, 5.855926040543843, 5.686144362189371, 4.640896230546192, 123.24821499995491, 2.589940932755612, 92.04207266851157, 2.572308053879143, 92.13460779844854
10.0, 10.0, 5.855926040543843, 5.855926040543843, 4.714045207910317, 127.16747916927797, 2.589940932755612, 92.04207266851157, 2.589940932755612, 92.04207266851157


==> results/T.csv <==
T1, T2, NE_a1, NE_a2, NE_r, NE_att_payoff, NE_b1, NE_org1_payoff, NE_b2, NE_org2_payoff
1.0, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 95.2069099275312
1.0, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 95.15821992849163
1.0, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 95.10952992945204
1.0, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 95.06083993041244
1.0, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 95.01214993137287
1.0, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.96345993233328
1.0, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.91476993329371
1.0, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.86607993425412
1.0, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.81738993521456
1.0, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.76869993617497
1.0, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.72000993713537
1.0, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.67131993809579
1.0, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.62262993905624
1.0, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.57393994001664
1.0, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.52524994097705
1.0, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.4765599419375
1.0, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.42786994289791
1.0, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.37917994385832
1.0, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.33048994481874
1.0, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.28179994577914
1.0, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.23310994673957
1.0, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.18441994769998
1.0, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.13572994866041
1.0, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.08703994962084
1.0, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 94.03834995058125
1.0, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 93.98965995154168
1.0, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 93.94096995250207
1.0, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 93.8922799534625
1.0, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 93.84358995442294
1.0, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.2069099275312, 2.29241704400067, 93.79489995538334
1.31034482759, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 95.2069099275312
1.31034482759, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 95.15821992849163
1.31034482759, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 95.10952992945204
1.31034482759, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 95.06083993041244
1.31034482759, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 95.01214993137287
1.31034482759, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.96345993233328
1.31034482759, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.91476993329371
1.31034482759, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.86607993425412
1.31034482759, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.81738993521456
1.31034482759, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.76869993617497
1.31034482759, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.72000993713537
1.31034482759, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.67131993809579
1.31034482759, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.62262993905624
1.31034482759, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.57393994001664
1.31034482759, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.52524994097705
1.31034482759, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.4765599419375
1.31034482759, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.42786994289791
1.31034482759, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.37917994385832
1.31034482759, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.33048994481874
1.31034482759, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.28179994577914
1.31034482759, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.23310994673957
1.31034482759, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.18441994769998
1.31034482759, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.13572994866041
1.31034482759, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.08703994962084
1.31034482759, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 94.03834995058125
1.31034482759, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 93.98965995154168
1.31034482759, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 93.94096995250207
1.31034482759, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 93.8922799534625
1.31034482759, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 93.84358995442294
1.31034482759, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.15821992849163, 2.29241704400067, 93.79489995538334
1.62068965517, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 95.2069099275312
1.62068965517, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 95.15821992849163
1.62068965517, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 95.10952992945204
1.62068965517, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 95.06083993041244
1.62068965517, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 95.01214993137287
1.62068965517, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.96345993233328
1.62068965517, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.91476993329371
1.62068965517, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.86607993425412
1.62068965517, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.81738993521456
1.62068965517, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.76869993617497
1.62068965517, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.72000993713537
1.62068965517, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.67131993809579
1.62068965517, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.62262993905624
1.62068965517, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.57393994001664
1.62068965517, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.52524994097705
1.62068965517, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.4765599419375
1.62068965517, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.42786994289791
1.62068965517, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.37917994385832
1.62068965517, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.33048994481874
1.62068965517, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.28179994577914
1.62068965517, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.23310994673957
1.62068965517, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.18441994769998
1.62068965517, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.13572994866041
1.62068965517, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.08703994962084
1.62068965517, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 94.03834995058125
1.62068965517, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 93.98965995154168
1.62068965517, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 93.94096995250207
1.62068965517, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 93.8922799534625
1.62068965517, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 93.84358995442294
1.62068965517, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.10952992945204, 2.29241704400067, 93.79489995538334
1.93103448276, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 95.2069099275312
1.93103448276, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 95.15821992849163
1.93103448276, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 95.10952992945204
1.93103448276, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 95.06083993041244
1.93103448276, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 95.01214993137287
1.93103448276, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.96345993233328
1.93103448276, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.91476993329371
1.93103448276, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.86607993425412
1.93103448276, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.81738993521456
1.93103448276, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.76869993617497
1.93103448276, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.72000993713537
1.93103448276, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.67131993809579
1.93103448276, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.62262993905624
1.93103448276, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.57393994001664
1.93103448276, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.52524994097705
1.93103448276, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.4765599419375
1.93103448276, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.42786994289791
1.93103448276, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.37917994385832
1.93103448276, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.33048994481874
1.93103448276, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.28179994577914
1.93103448276, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.23310994673957
1.93103448276, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.18441994769998
1.93103448276, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.13572994866041
1.93103448276, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.08703994962084
1.93103448276, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 94.03834995058125
1.93103448276, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 93.98965995154168
1.93103448276, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 93.94096995250207
1.93103448276, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 93.8922799534625
1.93103448276, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 93.84358995442294
1.93103448276, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.06083993041244, 2.29241704400067, 93.79489995538334
2.24137931034, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 95.2069099275312
2.24137931034, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 95.15821992849163
2.24137931034, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 95.10952992945204
2.24137931034, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 95.06083993041244
2.24137931034, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 95.01214993137287
2.24137931034, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.96345993233328
2.24137931034, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.91476993329371
2.24137931034, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.86607993425412
2.24137931034, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.81738993521456
2.24137931034, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.76869993617497
2.24137931034, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.72000993713537
2.24137931034, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.67131993809579
2.24137931034, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.62262993905624
2.24137931034, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.57393994001664
2.24137931034, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.52524994097705
2.24137931034, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.4765599419375
2.24137931034, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.42786994289791
2.24137931034, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.37917994385832
2.24137931034, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.33048994481874
2.24137931034, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.28179994577914
2.24137931034, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.23310994673957
2.24137931034, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.18441994769998
2.24137931034, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.13572994866041
2.24137931034, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.08703994962084
2.24137931034, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 94.03834995058125
2.24137931034, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 93.98965995154168
2.24137931034, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 93.94096995250207
2.24137931034, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 93.8922799534625
2.24137931034, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 93.84358995442294
2.24137931034, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 95.01214993137287, 2.29241704400067, 93.79489995538334
2.55172413793, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 95.2069099275312
2.55172413793, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 95.15821992849163
2.55172413793, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 95.10952992945204
2.55172413793, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 95.06083993041244
2.55172413793, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 95.01214993137287
2.55172413793, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.96345993233328
2.55172413793, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.91476993329371
2.55172413793, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.86607993425412
2.55172413793, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.81738993521456
2.55172413793, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.76869993617497
2.55172413793, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.72000993713537
2.55172413793, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.67131993809579
2.55172413793, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.62262993905624
2.55172413793, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.57393994001664
2.55172413793, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.52524994097705
2.55172413793, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.4765599419375
2.55172413793, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.42786994289791
2.55172413793, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.37917994385832
2.55172413793, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.33048994481874
2.55172413793, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.28179994577914
2.55172413793, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.23310994673957
2.55172413793, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.18441994769998
2.55172413793, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.13572994866041
2.55172413793, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.08703994962084
2.55172413793, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 94.03834995058125
2.55172413793, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 93.98965995154168
2.55172413793, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 93.94096995250207
2.55172413793, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 93.8922799534625
2.55172413793, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 93.84358995442294
2.55172413793, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.96345993233328, 2.29241704400067, 93.79489995538334
2.86206896552, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 95.2069099275312
2.86206896552, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 95.15821992849163
2.86206896552, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 95.10952992945204
2.86206896552, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 95.06083993041244
2.86206896552, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 95.01214993137287
2.86206896552, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.96345993233328
2.86206896552, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.91476993329371
2.86206896552, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.86607993425412
2.86206896552, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.81738993521456
2.86206896552, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.76869993617497
2.86206896552, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.72000993713537
2.86206896552, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.67131993809579
2.86206896552, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.62262993905624
2.86206896552, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.57393994001664
2.86206896552, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.52524994097705
2.86206896552, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.4765599419375
2.86206896552, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.42786994289791
2.86206896552, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.37917994385832
2.86206896552, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.33048994481874
2.86206896552, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.28179994577914
2.86206896552, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.23310994673957
2.86206896552, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.18441994769998
2.86206896552, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.13572994866041
2.86206896552, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.08703994962084
2.86206896552, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 94.03834995058125
2.86206896552, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 93.98965995154168
2.86206896552, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 93.94096995250207
2.86206896552, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 93.8922799534625
2.86206896552, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 93.84358995442294
2.86206896552, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.91476993329371, 2.29241704400067, 93.79489995538334
3.1724137931, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 95.2069099275312
3.1724137931, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 95.15821992849163
3.1724137931, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 95.10952992945204
3.1724137931, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 95.06083993041244
3.1724137931, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 95.01214993137287
3.1724137931, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.96345993233328
3.1724137931, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.91476993329371
3.1724137931, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.86607993425412
3.1724137931, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.81738993521456
3.1724137931, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.76869993617497
3.1724137931, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.72000993713537
3.1724137931, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.67131993809579
3.1724137931, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.62262993905624
3.1724137931, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.57393994001664
3.1724137931, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.52524994097705
3.1724137931, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.4765599419375
3.1724137931, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.42786994289791
3.1724137931, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.37917994385832
3.1724137931, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.33048994481874
3.1724137931, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.28179994577914
3.1724137931, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.23310994673957
3.1724137931, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.18441994769998
3.1724137931, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.13572994866041
3.1724137931, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.08703994962084
3.1724137931, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 94.03834995058125
3.1724137931, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 93.98965995154168
3.1724137931, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 93.94096995250207
3.1724137931, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 93.8922799534625
3.1724137931, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 93.84358995442294
3.1724137931, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.86607993425412, 2.29241704400067, 93.79489995538334
3.48275862069, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 95.2069099275312
3.48275862069, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 95.15821992849163
3.48275862069, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 95.10952992945204
3.48275862069, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 95.06083993041244
3.48275862069, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 95.01214993137287
3.48275862069, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.96345993233328
3.48275862069, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.91476993329371
3.48275862069, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.86607993425412
3.48275862069, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.81738993521456
3.48275862069, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.76869993617497
3.48275862069, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.72000993713537
3.48275862069, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.67131993809579
3.48275862069, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.62262993905624
3.48275862069, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.57393994001664
3.48275862069, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.52524994097705
3.48275862069, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.4765599419375
3.48275862069, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.42786994289791
3.48275862069, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.37917994385832
3.48275862069, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.33048994481874
3.48275862069, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.28179994577914
3.48275862069, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.23310994673957
3.48275862069, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.18441994769998
3.48275862069, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.13572994866041
3.48275862069, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.08703994962084
3.48275862069, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 94.03834995058125
3.48275862069, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 93.98965995154168
3.48275862069, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 93.94096995250207
3.48275862069, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 93.8922799534625
3.48275862069, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 93.84358995442294
3.48275862069, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.81738993521456, 2.29241704400067, 93.79489995538334
3.79310344828, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 95.2069099275312
3.79310344828, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 95.15821992849163
3.79310344828, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 95.10952992945204
3.79310344828, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 95.06083993041244
3.79310344828, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 95.01214993137287
3.79310344828, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.96345993233328
3.79310344828, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.91476993329371
3.79310344828, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.86607993425412
3.79310344828, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.81738993521456
3.79310344828, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.76869993617497
3.79310344828, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.72000993713537
3.79310344828, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.67131993809579
3.79310344828, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.62262993905624
3.79310344828, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.57393994001664
3.79310344828, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.52524994097705
3.79310344828, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.4765599419375
3.79310344828, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.42786994289791
3.79310344828, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.37917994385832
3.79310344828, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.33048994481874
3.79310344828, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.28179994577914
3.79310344828, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.23310994673957
3.79310344828, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.18441994769998
3.79310344828, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.13572994866041
3.79310344828, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.08703994962084
3.79310344828, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 94.03834995058125
3.79310344828, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 93.98965995154168
3.79310344828, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 93.94096995250207
3.79310344828, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 93.8922799534625
3.79310344828, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 93.84358995442294
3.79310344828, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.76869993617497, 2.29241704400067, 93.79489995538334
4.10344827586, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 95.2069099275312
4.10344827586, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 95.15821992849163
4.10344827586, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 95.10952992945204
4.10344827586, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 95.06083993041244
4.10344827586, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 95.01214993137287
4.10344827586, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.96345993233328
4.10344827586, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.91476993329371
4.10344827586, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.86607993425412
4.10344827586, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.81738993521456
4.10344827586, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.76869993617497
4.10344827586, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.72000993713537
4.10344827586, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.67131993809579
4.10344827586, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.62262993905624
4.10344827586, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.57393994001664
4.10344827586, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.52524994097705
4.10344827586, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.4765599419375
4.10344827586, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.42786994289791
4.10344827586, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.37917994385832
4.10344827586, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.33048994481874
4.10344827586, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.28179994577914
4.10344827586, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.23310994673957
4.10344827586, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.18441994769998
4.10344827586, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.13572994866041
4.10344827586, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.08703994962084
4.10344827586, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 94.03834995058125
4.10344827586, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 93.98965995154168
4.10344827586, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 93.94096995250207
4.10344827586, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 93.8922799534625
4.10344827586, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 93.84358995442294
4.10344827586, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.72000993713537, 2.29241704400067, 93.79489995538334
4.41379310345, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 95.2069099275312
4.41379310345, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 95.15821992849163
4.41379310345, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 95.10952992945204
4.41379310345, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 95.06083993041244
4.41379310345, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 95.01214993137287
4.41379310345, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.96345993233328
4.41379310345, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.91476993329371
4.41379310345, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.86607993425412
4.41379310345, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.81738993521456
4.41379310345, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.76869993617497
4.41379310345, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.72000993713537
4.41379310345, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.67131993809579
4.41379310345, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.62262993905624
4.41379310345, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.57393994001664
4.41379310345, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.52524994097705
4.41379310345, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.4765599419375
4.41379310345, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.42786994289791
4.41379310345, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.37917994385832
4.41379310345, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.33048994481874
4.41379310345, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.28179994577914
4.41379310345, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.23310994673957
4.41379310345, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.18441994769998
4.41379310345, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.13572994866041
4.41379310345, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.08703994962084
4.41379310345, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 94.03834995058125
4.41379310345, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 93.98965995154168
4.41379310345, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 93.94096995250207
4.41379310345, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 93.8922799534625
4.41379310345, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 93.84358995442294
4.41379310345, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.67131993809579, 2.29241704400067, 93.79489995538334
4.72413793103, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 95.2069099275312
4.72413793103, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 95.15821992849163
4.72413793103, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 95.10952992945204
4.72413793103, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 95.06083993041244
4.72413793103, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 95.01214993137287
4.72413793103, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.96345993233328
4.72413793103, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.91476993329371
4.72413793103, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.86607993425412
4.72413793103, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.81738993521456
4.72413793103, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.76869993617497
4.72413793103, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.72000993713537
4.72413793103, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.67131993809579
4.72413793103, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.62262993905624
4.72413793103, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.57393994001664
4.72413793103, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.52524994097705
4.72413793103, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.4765599419375
4.72413793103, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.42786994289791
4.72413793103, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.37917994385832
4.72413793103, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.33048994481874
4.72413793103, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.28179994577914
4.72413793103, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.23310994673957
4.72413793103, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.18441994769998
4.72413793103, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.13572994866041
4.72413793103, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.08703994962084
4.72413793103, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 94.03834995058125
4.72413793103, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 93.98965995154168
4.72413793103, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 93.94096995250207
4.72413793103, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 93.8922799534625
4.72413793103, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 93.84358995442294
4.72413793103, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.62262993905624, 2.29241704400067, 93.79489995538334
5.03448275862, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 95.2069099275312
5.03448275862, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 95.15821992849163
5.03448275862, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 95.10952992945204
5.03448275862, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 95.06083993041244
5.03448275862, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 95.01214993137287
5.03448275862, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.96345993233328
5.03448275862, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.91476993329371
5.03448275862, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.86607993425412
5.03448275862, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.81738993521456
5.03448275862, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.76869993617497
5.03448275862, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.72000993713537
5.03448275862, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.67131993809579
5.03448275862, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.62262993905624
5.03448275862, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.57393994001664
5.03448275862, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.52524994097705
5.03448275862, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.4765599419375
5.03448275862, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.42786994289791
5.03448275862, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.37917994385832
5.03448275862, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.33048994481874
5.03448275862, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.28179994577914
5.03448275862, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.23310994673957
5.03448275862, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.18441994769998
5.03448275862, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.13572994866041
5.03448275862, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.08703994962084
5.03448275862, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 94.03834995058125
5.03448275862, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 93.98965995154168
5.03448275862, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 93.94096995250207
5.03448275862, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 93.8922799534625
5.03448275862, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 93.84358995442294
5.03448275862, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.57393994001664, 2.29241704400067, 93.79489995538334
5.34482758621, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 95.2069099275312
5.34482758621, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 95.15821992849163
5.34482758621, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 95.10952992945204
5.34482758621, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 95.06083993041244
5.34482758621, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 95.01214993137287
5.34482758621, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.96345993233328
5.34482758621, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.91476993329371
5.34482758621, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.86607993425412
5.34482758621, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.81738993521456
5.34482758621, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.76869993617497
5.34482758621, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.72000993713537
5.34482758621, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.67131993809579
5.34482758621, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.62262993905624
5.34482758621, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.57393994001664
5.34482758621, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.52524994097705
5.34482758621, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.4765599419375
5.34482758621, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.42786994289791
5.34482758621, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.37917994385832
5.34482758621, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.33048994481874
5.34482758621, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.28179994577914
5.34482758621, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.23310994673957
5.34482758621, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.18441994769998
5.34482758621, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.13572994866041
5.34482758621, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.08703994962084
5.34482758621, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 94.03834995058125
5.34482758621, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 93.98965995154168
5.34482758621, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 93.94096995250207
5.34482758621, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 93.8922799534625
5.34482758621, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 93.84358995442294
5.34482758621, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.52524994097705, 2.29241704400067, 93.79489995538334
5.65517241379, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 95.2069099275312
5.65517241379, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 95.15821992849163
5.65517241379, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 95.10952992945204
5.65517241379, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 95.06083993041244
5.65517241379, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 95.01214993137287
5.65517241379, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.96345993233328
5.65517241379, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.91476993329371
5.65517241379, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.86607993425412
5.65517241379, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.81738993521456
5.65517241379, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.76869993617497
5.65517241379, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.72000993713537
5.65517241379, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.67131993809579
5.65517241379, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.62262993905624
5.65517241379, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.57393994001664
5.65517241379, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.52524994097705
5.65517241379, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.4765599419375
5.65517241379, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.42786994289791
5.65517241379, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.37917994385832
5.65517241379, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.33048994481874
5.65517241379, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.28179994577914
5.65517241379, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.23310994673957
5.65517241379, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.18441994769998
5.65517241379, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.13572994866041
5.65517241379, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.08703994962084
5.65517241379, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 94.03834995058125
5.65517241379, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 93.98965995154168
5.65517241379, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 93.94096995250207
5.65517241379, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 93.8922799534625
5.65517241379, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 93.84358995442294
5.65517241379, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.4765599419375, 2.29241704400067, 93.79489995538334
5.96551724138, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 95.2069099275312
5.96551724138, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 95.15821992849163
5.96551724138, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 95.10952992945204
5.96551724138, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 95.06083993041244
5.96551724138, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 95.01214993137287
5.96551724138, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.96345993233328
5.96551724138, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.91476993329371
5.96551724138, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.86607993425412
5.96551724138, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.81738993521456
5.96551724138, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.76869993617497
5.96551724138, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.72000993713537
5.96551724138, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.67131993809579
5.96551724138, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.62262993905624
5.96551724138, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.57393994001664
5.96551724138, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.52524994097705
5.96551724138, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.4765599419375
5.96551724138, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.42786994289791
5.96551724138, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.37917994385832
5.96551724138, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.33048994481874
5.96551724138, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.28179994577914
5.96551724138, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.23310994673957
5.96551724138, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.18441994769998
5.96551724138, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.13572994866041
5.96551724138, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.08703994962084
5.96551724138, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 94.03834995058125
5.96551724138, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 93.98965995154168
5.96551724138, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 93.94096995250207
5.96551724138, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 93.8922799534625
5.96551724138, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 93.84358995442294
5.96551724138, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.42786994289791, 2.29241704400067, 93.79489995538334
6.27586206897, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 95.2069099275312
6.27586206897, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 95.15821992849163
6.27586206897, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 95.10952992945204
6.27586206897, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 95.06083993041244
6.27586206897, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 95.01214993137287
6.27586206897, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.96345993233328
6.27586206897, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.91476993329371
6.27586206897, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.86607993425412
6.27586206897, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.81738993521456
6.27586206897, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.76869993617497
6.27586206897, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.72000993713537
6.27586206897, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.67131993809579
6.27586206897, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.62262993905624
6.27586206897, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.57393994001664
6.27586206897, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.52524994097705
6.27586206897, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.4765599419375
6.27586206897, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.42786994289791
6.27586206897, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.37917994385832
6.27586206897, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.33048994481874
6.27586206897, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.28179994577914
6.27586206897, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.23310994673957
6.27586206897, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.18441994769998
6.27586206897, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.13572994866041
6.27586206897, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.08703994962084
6.27586206897, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 94.03834995058125
6.27586206897, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 93.98965995154168
6.27586206897, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 93.94096995250207
6.27586206897, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 93.8922799534625
6.27586206897, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 93.84358995442294
6.27586206897, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.37917994385832, 2.29241704400067, 93.79489995538334
6.58620689655, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 95.2069099275312
6.58620689655, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 95.15821992849163
6.58620689655, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 95.10952992945204
6.58620689655, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 95.06083993041244
6.58620689655, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 95.01214993137287
6.58620689655, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.96345993233328
6.58620689655, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.91476993329371
6.58620689655, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.86607993425412
6.58620689655, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.81738993521456
6.58620689655, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.76869993617497
6.58620689655, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.72000993713537
6.58620689655, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.67131993809579
6.58620689655, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.62262993905624
6.58620689655, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.57393994001664
6.58620689655, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.52524994097705
6.58620689655, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.4765599419375
6.58620689655, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.42786994289791
6.58620689655, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.37917994385832
6.58620689655, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.33048994481874
6.58620689655, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.28179994577914
6.58620689655, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.23310994673957
6.58620689655, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.18441994769998
6.58620689655, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.13572994866041
6.58620689655, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.08703994962084
6.58620689655, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 94.03834995058125
6.58620689655, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 93.98965995154168
6.58620689655, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 93.94096995250207
6.58620689655, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 93.8922799534625
6.58620689655, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 93.84358995442294
6.58620689655, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.33048994481874, 2.29241704400067, 93.79489995538334
6.89655172414, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 95.2069099275312
6.89655172414, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 95.15821992849163
6.89655172414, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 95.10952992945204
6.89655172414, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 95.06083993041244
6.89655172414, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 95.01214993137287
6.89655172414, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.96345993233328
6.89655172414, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.91476993329371
6.89655172414, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.86607993425412
6.89655172414, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.81738993521456
6.89655172414, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.76869993617497
6.89655172414, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.72000993713537
6.89655172414, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.67131993809579
6.89655172414, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.62262993905624
6.89655172414, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.57393994001664
6.89655172414, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.52524994097705
6.89655172414, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.4765599419375
6.89655172414, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.42786994289791
6.89655172414, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.37917994385832
6.89655172414, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.33048994481874
6.89655172414, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.28179994577914
6.89655172414, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.23310994673957
6.89655172414, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.18441994769998
6.89655172414, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.13572994866041
6.89655172414, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.08703994962084
6.89655172414, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 94.03834995058125
6.89655172414, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 93.98965995154168
6.89655172414, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 93.94096995250207
6.89655172414, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 93.8922799534625
6.89655172414, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 93.84358995442294
6.89655172414, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.28179994577914, 2.29241704400067, 93.79489995538334
7.20689655172, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 95.2069099275312
7.20689655172, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 95.15821992849163
7.20689655172, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 95.10952992945204
7.20689655172, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 95.06083993041244
7.20689655172, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 95.01214993137287
7.20689655172, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.96345993233328
7.20689655172, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.91476993329371
7.20689655172, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.86607993425412
7.20689655172, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.81738993521456
7.20689655172, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.76869993617497
7.20689655172, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.72000993713537
7.20689655172, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.67131993809579
7.20689655172, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.62262993905624
7.20689655172, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.57393994001664
7.20689655172, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.52524994097705
7.20689655172, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.4765599419375
7.20689655172, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.42786994289791
7.20689655172, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.37917994385832
7.20689655172, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.33048994481874
7.20689655172, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.28179994577914
7.20689655172, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.23310994673957
7.20689655172, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.18441994769998
7.20689655172, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.13572994866041
7.20689655172, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.08703994962084
7.20689655172, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 94.03834995058125
7.20689655172, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 93.98965995154168
7.20689655172, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 93.94096995250207
7.20689655172, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 93.8922799534625
7.20689655172, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 93.84358995442294
7.20689655172, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.23310994673957, 2.29241704400067, 93.79489995538334
7.51724137931, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 95.2069099275312
7.51724137931, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 95.15821992849163
7.51724137931, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 95.10952992945204
7.51724137931, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 95.06083993041244
7.51724137931, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 95.01214993137287
7.51724137931, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.96345993233328
7.51724137931, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.91476993329371
7.51724137931, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.86607993425412
7.51724137931, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.81738993521456
7.51724137931, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.76869993617497
7.51724137931, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.72000993713537
7.51724137931, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.67131993809579
7.51724137931, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.62262993905624
7.51724137931, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.57393994001664
7.51724137931, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.52524994097705
7.51724137931, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.4765599419375
7.51724137931, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.42786994289791
7.51724137931, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.37917994385832
7.51724137931, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.33048994481874
7.51724137931, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.28179994577914
7.51724137931, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.23310994673957
7.51724137931, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.18441994769998
7.51724137931, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.13572994866041
7.51724137931, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.08703994962084
7.51724137931, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 94.03834995058125
7.51724137931, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 93.98965995154168
7.51724137931, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 93.94096995250207
7.51724137931, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 93.8922799534625
7.51724137931, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 93.84358995442294
7.51724137931, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.18441994769998, 2.29241704400067, 93.79489995538334
7.8275862069, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 95.2069099275312
7.8275862069, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 95.15821992849163
7.8275862069, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 95.10952992945204
7.8275862069, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 95.06083993041244
7.8275862069, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 95.01214993137287
7.8275862069, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.96345993233328
7.8275862069, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.91476993329371
7.8275862069, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.86607993425412
7.8275862069, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.81738993521456
7.8275862069, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.76869993617497
7.8275862069, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.72000993713537
7.8275862069, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.67131993809579
7.8275862069, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.62262993905624
7.8275862069, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.57393994001664
7.8275862069, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.52524994097705
7.8275862069, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.4765599419375
7.8275862069, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.42786994289791
7.8275862069, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.37917994385832
7.8275862069, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.33048994481874
7.8275862069, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.28179994577914
7.8275862069, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.23310994673957
7.8275862069, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.18441994769998
7.8275862069, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.13572994866041
7.8275862069, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.08703994962084
7.8275862069, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 94.03834995058125
7.8275862069, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 93.98965995154168
7.8275862069, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 93.94096995250207
7.8275862069, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 93.8922799534625
7.8275862069, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 93.84358995442294
7.8275862069, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.13572994866041, 2.29241704400067, 93.79489995538334
8.13793103448, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 95.2069099275312
8.13793103448, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 95.15821992849163
8.13793103448, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 95.10952992945204
8.13793103448, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 95.06083993041244
8.13793103448, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 95.01214993137287
8.13793103448, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.96345993233328
8.13793103448, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.91476993329371
8.13793103448, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.86607993425412
8.13793103448, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.81738993521456
8.13793103448, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.76869993617497
8.13793103448, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.72000993713537
8.13793103448, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.67131993809579
8.13793103448, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.62262993905624
8.13793103448, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.57393994001664
8.13793103448, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.52524994097705
8.13793103448, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.4765599419375
8.13793103448, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.42786994289791
8.13793103448, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.37917994385832
8.13793103448, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.33048994481874
8.13793103448, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.28179994577914
8.13793103448, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.23310994673957
8.13793103448, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.18441994769998
8.13793103448, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.13572994866041
8.13793103448, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.08703994962084
8.13793103448, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 94.03834995058125
8.13793103448, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 93.98965995154168
8.13793103448, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 93.94096995250207
8.13793103448, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 93.8922799534625
8.13793103448, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 93.84358995442294
8.13793103448, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.08703994962084, 2.29241704400067, 93.79489995538334
8.44827586207, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 95.2069099275312
8.44827586207, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 95.15821992849163
8.44827586207, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 95.10952992945204
8.44827586207, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 95.06083993041244
8.44827586207, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 95.01214993137287
8.44827586207, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.96345993233328
8.44827586207, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.91476993329371
8.44827586207, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.86607993425412
8.44827586207, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.81738993521456
8.44827586207, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.76869993617497
8.44827586207, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.72000993713537
8.44827586207, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.67131993809579
8.44827586207, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.62262993905624
8.44827586207, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.57393994001664
8.44827586207, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.52524994097705
8.44827586207, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.4765599419375
8.44827586207, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.42786994289791
8.44827586207, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.37917994385832
8.44827586207, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.33048994481874
8.44827586207, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.28179994577914
8.44827586207, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.23310994673957
8.44827586207, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.18441994769998
8.44827586207, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.13572994866041
8.44827586207, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.08703994962084
8.44827586207, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 94.03834995058125
8.44827586207, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 93.98965995154168
8.44827586207, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 93.94096995250207
8.44827586207, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 93.8922799534625
8.44827586207, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 93.84358995442294
8.44827586207, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 94.03834995058125, 2.29241704400067, 93.79489995538334
8.75862068966, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 95.2069099275312
8.75862068966, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 95.15821992849163
8.75862068966, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 95.10952992945204
8.75862068966, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 95.06083993041244
8.75862068966, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 95.01214993137287
8.75862068966, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.96345993233328
8.75862068966, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.91476993329371
8.75862068966, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.86607993425412
8.75862068966, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.81738993521456
8.75862068966, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.76869993617497
8.75862068966, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.72000993713537
8.75862068966, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.67131993809579
8.75862068966, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.62262993905624
8.75862068966, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.57393994001664
8.75862068966, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.52524994097705
8.75862068966, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.4765599419375
8.75862068966, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.42786994289791
8.75862068966, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.37917994385832
8.75862068966, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.33048994481874
8.75862068966, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.28179994577914
8.75862068966, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.23310994673957
8.75862068966, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.18441994769998
8.75862068966, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.13572994866041
8.75862068966, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.08703994962084
8.75862068966, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 94.03834995058125
8.75862068966, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 93.98965995154168
8.75862068966, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 93.94096995250207
8.75862068966, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 93.8922799534625
8.75862068966, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 93.84358995442294
8.75862068966, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.98965995154168, 2.29241704400067, 93.79489995538334
9.06896551724, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 95.2069099275312
9.06896551724, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 95.15821992849163
9.06896551724, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 95.10952992945204
9.06896551724, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 95.06083993041244
9.06896551724, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 95.01214993137287
9.06896551724, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.96345993233328
9.06896551724, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.91476993329371
9.06896551724, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.86607993425412
9.06896551724, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.81738993521456
9.06896551724, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.76869993617497
9.06896551724, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.72000993713537
9.06896551724, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.67131993809579
9.06896551724, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.62262993905624
9.06896551724, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.57393994001664
9.06896551724, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.52524994097705
9.06896551724, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.4765599419375
9.06896551724, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.42786994289791
9.06896551724, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.37917994385832
9.06896551724, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.33048994481874
9.06896551724, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.28179994577914
9.06896551724, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.23310994673957
9.06896551724, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.18441994769998
9.06896551724, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.13572994866041
9.06896551724, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.08703994962084
9.06896551724, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 94.03834995058125
9.06896551724, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 93.98965995154168
9.06896551724, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 93.94096995250207
9.06896551724, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 93.8922799534625
9.06896551724, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 93.84358995442294
9.06896551724, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.94096995250207, 2.29241704400067, 93.79489995538334
9.37931034483, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 95.2069099275312
9.37931034483, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 95.15821992849163
9.37931034483, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 95.10952992945204
9.37931034483, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 95.06083993041244
9.37931034483, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 95.01214993137287
9.37931034483, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.96345993233328
9.37931034483, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.91476993329371
9.37931034483, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.86607993425412
9.37931034483, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.81738993521456
9.37931034483, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.76869993617497
9.37931034483, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.72000993713537
9.37931034483, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.67131993809579
9.37931034483, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.62262993905624
9.37931034483, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.57393994001664
9.37931034483, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.52524994097705
9.37931034483, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.4765599419375
9.37931034483, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.42786994289791
9.37931034483, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.37917994385832
9.37931034483, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.33048994481874
9.37931034483, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.28179994577914
9.37931034483, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.23310994673957
9.37931034483, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.18441994769998
9.37931034483, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.13572994866041
9.37931034483, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.08703994962084
9.37931034483, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 94.03834995058125
9.37931034483, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 93.98965995154168
9.37931034483, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 93.94096995250207
9.37931034483, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 93.8922799534625
9.37931034483, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 93.84358995442294
9.37931034483, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.8922799534625, 2.29241704400067, 93.79489995538334
9.68965517241, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 95.2069099275312
9.68965517241, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 95.15821992849163
9.68965517241, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 95.10952992945204
9.68965517241, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 95.06083993041244
9.68965517241, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 95.01214993137287
9.68965517241, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.96345993233328
9.68965517241, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.91476993329371
9.68965517241, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.86607993425412
9.68965517241, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.81738993521456
9.68965517241, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.76869993617497
9.68965517241, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.72000993713537
9.68965517241, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.67131993809579
9.68965517241, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.62262993905624
9.68965517241, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.57393994001664
9.68965517241, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.52524994097705
9.68965517241, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.4765599419375
9.68965517241, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.42786994289791
9.68965517241, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.37917994385832
9.68965517241, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.33048994481874
9.68965517241, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.28179994577914
9.68965517241, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.23310994673957
9.68965517241, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.18441994769998
9.68965517241, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.13572994866041
9.68965517241, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.08703994962084
9.68965517241, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 94.03834995058125
9.68965517241, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 93.98965995154168
9.68965517241, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 93.94096995250207
9.68965517241, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 93.8922799534625
9.68965517241, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 93.84358995442294
9.68965517241, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.84358995442294, 2.29241704400067, 93.79489995538334
10.0, 1.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 95.2069099275312
10.0, 1.31034482759, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 95.15821992849163
10.0, 1.62068965517, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 95.10952992945204
10.0, 1.93103448276, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 95.06083993041244
10.0, 2.24137931034, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 95.01214993137287
10.0, 2.55172413793, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.96345993233328
10.0, 2.86206896552, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.91476993329371
10.0, 3.1724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.86607993425412
10.0, 3.48275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.81738993521456
10.0, 3.79310344828, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.76869993617497
10.0, 4.10344827586, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.72000993713537
10.0, 4.41379310345, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.67131993809579
10.0, 4.72413793103, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.62262993905624
10.0, 5.03448275862, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.57393994001664
10.0, 5.34482758621, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.52524994097705
10.0, 5.65517241379, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.4765599419375
10.0, 5.96551724138, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.42786994289791
10.0, 6.27586206897, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.37917994385832
10.0, 6.58620689655, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.33048994481874
10.0, 6.89655172414, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.28179994577914
10.0, 7.20689655172, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.23310994673957
10.0, 7.51724137931, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.18441994769998
10.0, 7.8275862069, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.13572994866041
10.0, 8.13793103448, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.08703994962084
10.0, 8.44827586207, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 94.03834995058125
10.0, 8.75862068966, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 93.98965995154168
10.0, 9.06896551724, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 93.94096995250207
10.0, 9.37931034483, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 93.8922799534625
10.0, 9.68965517241, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 93.84358995442294
10.0, 10.0, 2.676298919328179, 2.676298919328179, 2.3570226039551585, 18.650303622388705, 2.29241704400067, 93.79489995538334, 2.29241704400067, 93.79489995538334


==> results/beta.csv <==
beta, NE_a, NE_r, NE_att_payoff, NE_b, NE_org_payoff, SO_a, SO_r, SO_att_payoff, SO_b, SO_org_payoff
0.1, 15.073698555648615, 6.309940182082033, 219.52004709523092, 0.8041002375874795, 97.58493975450106, 12.360679774997898, 5.0, 142.78640450004207, 1.0, 97.67082039324994
0.106040268456, 14.718691417667463, 6.13221138719199, 208.84731036584964, 0.8272349707155157, 97.50450096690976, 12.03521526420052, 4.855507117396556, 134.8464064556452, 1.0297585564411487, 97.59497313366299
0.112080536913, 14.388143043644208, 5.969010783732764, 199.13821750039216, 0.8496855963704324, 97.42604614583985, 11.73213786615893, 4.7228581623373875, 127.64305891056019, 1.0586809571950924, 97.52114404511815
0.118120805369, 14.079181319085473, 5.818458939653029, 190.26226758359346, 0.8715071027371744, 97.34943068207984, 11.448819887009869, 4.6005187454539, 121.07547680519262, 1.0868339586575657, 97.44918926060316
0.124161073826, 13.789397105954832, 5.679000237402779, 182.11208162118118, 0.8927475052842186, 97.27452774420236, 11.183057114223033, 4.487219087044351, 115.06076641997441, 1.1142758806754427, 97.37898248871828
0.130201342282, 13.516751254710345, 5.549334486564948, 174.59842356228788, 0.9134490239203668, 97.20122532302157, 10.932983773147559, 4.38189809646859, 109.53013418390782, 1.1410580278052436, 97.3104121010294
0.136241610738, 13.259503648159054, 5.4283654011714395, 167.64646715396282, 0.9336490164593602, 97.12942388226982, 10.697007631087395, 4.283661248812899, 104.42597225954198, 1.1672258167906286, 97.2433788156712
0.142281879195, 13.016158330571313, 5.315161236803218, 161.1929570688956, 0.9533807273366178, 97.05903446976681, 10.473759811330567, 4.191748408120546, 99.69964458544328, 1.1928196812369876, 97.17779383406273
0.148322147651, 12.78542056041415, 5.208924334932006, 155.1840222849177, 0.9726738943819324, 96.98997718308128, 10.262055511604654, 4.105508935553485, 95.30978332325543, 1.2178758050433824, 97.11357732657993
0.154362416107, 12.566162824506828, 5.1089672862484985, 149.57347213471337, 0.9915552452053524, 96.92217991140653, 10.060862918172901, 4.024382210217246, 91.22096265826659, 1.2424267226174046, 97.05065719024162
0.160402684564, 12.35739767247594, 5.014694077297045, 144.32145428018558, 1.010048906784221, 96.85557729504232, 9.869278357572231, 3.947882224506882, 87.4026552992436, 1.2665018143048923, 96.98896802077971
0.16644295302, 12.158255801999672, 4.925585034100156, 139.39338737002208, 1.02817674610545, 96.79010985805172, 9.686506250685195, 3.875585283582672, 83.82840334456333, 1.2901277185617486, 96.92845025538735
0.172483221477, 11.967968229447688, 4.8411846908389835, 134.7591044949445, 1.0459586555335463, 96.72572328001533, 9.511842803376656, 3.8071200958368143, 80.47515351614828, 1.3133286773557868, 96.86904945261449
0.178523489933, 11.785851670289937, 4.761091934830463, 130.39216007724755, 1.063412793483096, 96.66236778047175, 9.344662632904019, 3.742159723808731, 77.32271972279273, 1.3361268275612384, 96.81071568341248
0.184563758389, 11.61129646414227, 4.684951939608734, 126.26926467802798, 1.0805557886623152, 96.59999759537253, 9.18440772180137, 3.6804149963631203, 74.35334520028464, 1.358542448321957, 96.75340301297258
0.190604026846, 11.443756534075337, 4.612449514881461, 122.3698208066394, 1.0974029144062865, 96.53857052922464, 9.0305782324631, 3.6216290786189838, 71.55134321263637, 1.3805941722520692, 96.69706905727709
0.196644295302, 11.282740984869202, 4.543303588316539, 118.67553913426991, 1.113968238283536, 96.4780475699174, 8.88272482087228, 3.5655729666078604, 68.90280024334047, 1.4022991667330242, 96.64167460155025
0.202684563758, 11.127807031325728, 4.477262598301879, 115.17011920367324, 1.1302647511304522, 96.41839255579553, 8.740442166960918, 3.5120417261320673, 66.39532927398844, 1.4236732903246774, 96.58718327032086
0.208724832215, 10.978554013305963, 4.41410062510334, 111.8389822442148, 1.1463044788676555, 96.359571886539, 8.603363499042661, 3.4608513347751284, 64.0178634966596, 1.4447312283423694, 96.53356124077494
0.214765100671, 10.834618304333166, 4.353614124503637, 108.66904636370045, 1.1620985798248262, 96.30155427097783, 8.471155935644756, 3.4118360159890453, 61.760482886009385, 1.4654866108946234, 96.48077699262176
0.220805369128, 10.695668959328104, 4.295619156080083, 105.64853642144622, 1.1776574298046036, 96.24431050621186, 8.343516503484157, 3.3648459771359556, 59.614267643912456, 1.4859521160774891, 96.4288010889181
0.226845637584, 10.561403977171889, 4.2399490199575345, 102.76682245231571, 1.1929906967214932, 96.18781328339468, 8.220168717888125, 3.31974548108309, 57.57117375054648, 1.5061395605450798, 96.37760598327083
0.23288590604, 10.431547077406591, 4.186452232740865, 100.01428172595469, 1.208107406335489, 96.13203701633451, 8.100859633558166, 3.2764111947377543, 55.623926802612104, 1.526059979293961, 96.32716584961963
0.238926174497, 10.3058449090242, 4.134990786551842, 97.38218047470014, 1.2230160003451032, 96.076957689705, 7.9853572906249575, 3.2347307687143636, 53.765931058937184, 1.5457236961910246, 96.27745643143354
0.244966442953, 10.184064624105527, 4.0854386455278835, 94.86257207067784, 1.2377243878976072, 96.02255272418057, 7.87344849448888, 3.194601610851468, 51.9911911953692, 1.5651403865245448, 96.22845490766754
0.251006711409, 10.065991760913212, 4.037680442426144, 92.44820902435012, 1.2522399914054974, 95.96880085623525, 7.764936878772563, 3.155929823067734, 50.29424473132218, 1.5843191326541382, 96.18013977324611
0.257046979866, 9.951428390568354, 3.9916103445976274, 90.13246664839563, 1.266569787419727, 95.91568203069379, 7.659641209424475, 3.118629276456031, 48.67010345711358, 1.603268473668, 96.13249073218388
0.263087248322, 9.840191489144908, 3.9471310639179684, 87.90927660889871, 1.2807203431960916, 95.86317730441199, 7.55739389505991, 3.0826208038628695, 47.114202485088796, 1.6219964498177781, 96.08548860173906
0.269127516779, 9.732111503281395, 3.9041529895624203, 85.77306889061406, 1.294697849496545, 95.8112687597026, 7.458039674356716, 3.0478314927141317, 45.62235578427885, 1.6405106423870692, 96.03911522623106
0.275167785235, 9.627031082530308, 3.8625934260068018, 83.71872095007396, 1.3085081500885178, 95.75993942632223, 7.361434456007249, 3.0141940637023583, 44.190717250090785, 1.658818209554318, 95.99335339935057
0.281208053691, 9.524803955871276, 3.822375921489022, 81.74151303147669, 1.3221567683394717, 95.70917321100193, 7.267444290575131, 2.9816463232811565, 42.815746516613075, 1.6769259187312813, 95.94818679395517
0.287248322148, 9.425293933284141, 3.7834296745061473, 79.83708878493196, 1.3356489312486721, 95.6589548336442, 7.175944456779536, 2.950130679823757, 41.494178846784976, 1.6948401757913665, 95.90359989848243
0.293288590604, 9.328374016153703, 3.745689007850588, 78.00142046198476, 1.3489895912115855, 95.60926976942773, 7.086818647360452, 2.9195937148778484, 40.222998540575816, 1.712567051545798, 95.85957795922869
0.29932885906, 9.233925602670912, 3.709092901285153, 76.23077807509694, 1.3621834457729014, 95.56010419616099, 6.999958241867173, 2.889985802252276, 38.99941538788414, 1.7301123057778725, 95.81610692784189
0.305369127517, 9.141837776394953, 3.6735845752832894, 74.52170200042997, 1.3752349555907135, 95.51144494631221, 6.9152616555418085, 2.861260768754429, 37.82084376460679, 1.7474814091050541, 95.77317341346034
0.311409395973, 9.052006667817617, 3.6391111193676413, 72.8709785804118, 1.3881483608058787, 95.46327946321418, 6.832633755003485, 2.8333755913008267, 36.684884030012995, 1.7646795629041392, 95.73076463900117
0.31744966443, 8.964334880183394, 3.6056231595069814, 71.27561834703025, 1.4009276959861856, 95.41559576100705, 6.751985332730776, 2.8062901258802713, 35.589305933411566, 1.7817117175051922, 95.68886840116464
0.323489932886, 8.878730972011248, 3.573074559810889, 69.73283654086394, 1.4135768037940588, 95.3683823879331, 6.673232633430903, 2.7799668644850524, 34.53203377988717, 1.7985825888346247, 95.6474730337727
0.329530201342, 8.795108989775436, 3.5414221544187257, 68.24003564636384, 1.426099347508518, 95.32162839264588, 6.596296926309343, 2.75437071666225, 33.511133140038126, 1.815296673665993, 95.6065673741057
0.335570469799, 8.71338804506235, 3.5106255060357836, 66.79478970233136, 1.4384988225165931, 95.27532329323446, 6.521104118040164, 2.7294688127912363, 32.52479891832037, 1.8318582636182792, 95.5661407319413
0.341610738255, 8.633491931254099, 3.4806466880418037, 65.39483017909835, 1.4507785668759494, 95.2294570486986, 6.447584401908443, 2.7052303265790196, 31.571344619733082, 1.8482714580251287, 95.52618286103305
0.347651006711, 8.555348775417157, 3.4514500874993232, 64.03803324158919, 1.4629417710388217, 95.18402003264045, 6.375671939170569, 2.6816263145933834, 30.64919267592697, 1.8645401757843927, 95.4866839327961
0.353691275168, 8.478890721613219, 3.423002226733012, 62.72240824103678, 1.4749914868171998, 95.13900300896516, 6.305304569170822, 2.6586295709342287, 29.756865710006437, 1.880668166285018, 95.44763451199336
0.359731543624, 8.404053642312734, 3.3952716014454887, 61.44608729829426, 1.486930635660373, 95.0943971094037, 6.236423545177047, 2.636214495383796, 28.89297863483864, 1.8966590194976034, 95.40902553423801
0.365771812081, 8.330776874991848, 3.3682285335881463, 60.20731585897767, 1.4987620163081736, 95.05019381269395, 6.16897329326391, 2.614356973582816, 28.05623149300338, 1.91251617530555, 95.37084828514797
0.371812080537, 8.25900298133932, 3.3418450374232593, 59.00444411553952, 1.510488311876518, 95.0063849252713, 6.102901191889039, 2.5930342679574143, 27.24540295796065, 1.9282429321455135, 95.33309438100538
0.377852348993, 8.188677526800213, 3.3160946974019128, 57.835919204187014, 1.5221120964258341, 94.96296256333612, 6.038157370081848, 2.5722249182751074, 26.459344425873752, 1.943842455018638, 95.29575575078937
0.38389261745, 8.119748878444028, 3.290952556645117, 56.70027809563117, 1.5336358410577675, 94.91991913617991, 5.974694522403624, 2.5519086508411237, 25.69697463603987, 1.959317782927681, 95.25882461946394
0.389932885906, 8.052168019372356, 3.2663950149568706, 55.59614110823997, 1.5450619195808872, 94.87724733066236, 5.9124677390454465, 2.532066295461621, 24.957274765253175, 1.9746718357895325, 95.22229349241454
0.395973154362, 7.985888378079708, 3.2423997354209244, 54.52220598049835, 1.5563926137820459, 94.83494009674347, 5.851434349612285, 2.5126797094006825, 24.23928394782257, 1.9899074208676546, 95.18615514093753
0.402013422819, 7.920865671354934, 3.2189455587401903, 53.477242446920386, 1.5676301183364212, 94.79299063398396, 5.7915537793006, 2.4937317076454306, 23.542095178531056, 2.0050272387645807, 95.15040258869617
0.408053691275, 7.857057759463253, 3.1960124245714407, 52.4600872678789, 1.5787765453860283, 94.75139237893498, 5.732787416316331, 2.4752059988700146, 22.864851560674865, 2.020033889010696, 95.11502909906487
0.414093959732, 7.794424512482823, 3.173581299189962, 51.46963966933975, 1.589833928813654, 94.71013899334612, 5.675098489502792, 2.457087126556127, 22.206742865556862, 2.034929875282054, 95.08002816329106
0.420134228188, 7.732927686787851, 3.1516341088908173, 50.50485715332473, 1.600804228236606, 94.66922435312787, 5.618451955255974, 2.4393604147863917, 21.567002373519685, 2.0497176102768875, 95.04539348941036
0.426174496644, 7.672530810774385, 3.1301536785965838, 49.56475164417061, 1.6116893327423938, 94.62864253800927, 5.562814392900069, 2.4220119182785758, 20.944903969856185, 2.0643994202777116, 95.01111899185693
0.432214765101, 7.613199079017107, 3.109123675197258, 48.64838593938364, 1.6224910643864165, 94.58838782183777, 5.508153907780306, 2.405028376274016, 20.339759471795475, 2.0789775494234446, 94.9771987817159
0.438255033557, 7.55489925412679, 3.088528555197123, 47.75487043717647, 1.6332111814699366, 94.54845466347321, 5.454440041404823, 2.3883971699337665, 19.750916165280216, 2.093454163713758, 94.94362715756975
0.444295302013, 7.4975995756506775, 3.0683535162868822, 46.88336011567474, 1.6438513816149587, 94.50883769823139, 5.401643688033454, 2.3721062829314077, 19.177754532471667, 2.107831354765895, 94.91039859689451
0.45033557047, 7.441269675422189, 3.048584452497894, 46.033051741345666, 1.6544133046511766, 94.46953172983702, 5.349737017170272, 2.356144264962873, 18.619686152881883, 2.1221111433423996, 94.8775077479656
0.456375838926, 7.385880498823702, 3.0292079126294684, 45.20318128647281, 1.6648985353288375, 94.4305317228492, 5.298693401468968, 2.340500197921502, 18.076151762770806, 2.1362954826666054, 94.84494942223671
0.462416107383, 7.331404231477121, 3.010211061670576, 44.39302153751518, 1.675308605870177, 94.39183279552574, 5.2484873496070374, 2.3251636645112588, 17.54661945898512, 2.1503862615412848, 94.81271858715792
0.468456375839, 7.277814230922634, 2.9915816449643344, 43.60187987798073, 1.685644998371, 94.3534302130955, 5.199094443726294, 2.310124719093115, 17.030583034785607, 2.164385307284556, 94.78081035940222
0.474496644295, 7.225084962886746, 2.9733079548877104, 42.82909623103613, 1.6959091470630308, 94.31531938141006, 5.1504912810746895, 2.295373860579202, 16.52756043642639, 2.178294388495967, 94.74921999847236
0.480536912752, 7.173191941777268, 2.955378799840422, 42.07404114849677, 1.7061024404467597, 94.27749584094913, 5.102655419517774, 2.2809020072068957, 16.03709233033409, 2.192115217664614, 94.71794290066173
0.486577181208, 7.122111675075738, 2.9377834753562198, 41.33611403410722, 1.716226223303736, 94.23995526115532, 5.055565326618131, 2.2667004730406615, 15.558740771703512, 2.205849453630174, 94.68697459334558
0.492617449664, 7.071821611327021, 2.920511737166983, 40.614741490157876, 1.726281798596517, 94.20269343507653, 5.0092003320080885, 2.252760946063517, 15.092087966189943, 2.2194987039068743, 94.65631072958058
0.498657718121, 7.022300091452598, 2.903553776065482, 39.90937577749626, 1.7362704292638587, 94.16570627429559, 4.963540582805203, 2.2390754677325826, 14.636735117154217, 2.2330645268796094, 94.62594708299211
0.504697986577, 6.973526303137623, 2.8869001944265573, 39.219493379903284, 1.7461933399180976, 94.12898980412827, 4.918567001841922, 2.225636413884467, 14.19230135160825, 2.246548433880697, 94.59587954293113
0.510738255034, 6.925480238063552, 2.8705419842589146, 38.54459366462039, 1.7560517184511741, 94.09254015907231, 4.8742612485004155, 2.212436476886411, 13.758422718632815, 2.259951891155113, 94.56610410988255
0.51677852349, 6.878142651777474, 2.854470506670979, 37.884197631548446, 1.765846717555227, 94.05635357849198, 4.8306056819614405, 2.1994686489382698, 13.334751254598139, 2.273276321721433, 94.53661689111011
0.522818791946, 6.831495026006881, 2.8386774726443766, 37.23784674430001, 1.7755794561632356, 94.02042640252256, 4.787583326692175, 2.1867262064386446, 12.920954110020922, 2.2865231071351735, 94.50741409652198
0.528859060403, 6.785519533244539, 2.8231549250177332, 36.60510183688257, 1.7852510208148071, 93.98475506818168, 4.745177840012461, 2.174202695335946, 12.516712733345344, 2.299693589160705, 94.478492034744
0.534899328859, 6.740199003442464, 2.807895221591767, 35.98554209032733, 1.794862466951785, 93.94933610567462, 4.703373481592157, 2.1618919173918747, 12.121722107344326, 2.312789071357482, 94.44984710938765
0.540939597315, 6.695516892667252, 2.792891019274098, 35.37876407406471, 1.804414820148042, 93.9141661348817, 4.662155084744258, 2.1497879172909187, 11.735690034206726, 2.3258108205858794, 94.42147581550104
0.546979865772, 6.651457253580699, 2.7781352591890007, 34.784380847286165, 1.8139090772775095, 93.87924186201674, 4.621508029389306, 2.137884970534959, 11.358336465709826, 2.338760068437573, 94.39337473619173
0.553020134228, 6.60800470762061, 2.763621152683422, 34.20202111593005, 1.8233462076241589, 93.84456007644687, 4.581418216576548, 2.126177572067104, 10.98939287517944, 2.351638012595025, 94.36554053941164
0.559060402685, 6.565144418766522, 2.7493421681662076, 33.63132844129034, 1.8327271539374606, 93.81011764766346, 4.54187204445625, 2.1146604255733816, 10.628601668213193, 2.364445818124331, 94.33796997489404
0.565100671141, 6.5228620687839385, 2.7352920187225207, 33.07196049657325, 1.8420528334365187, 93.77591152239624, 4.5028563856058526, 2.103328433415084, 10.275715629391385, 2.37718461870537, 94.3106598712342
0.571140939597, 6.481143833849003, 2.7214646504500553, 32.52358836802544, 1.8513241387659272, 93.74193872186163, 4.464358565620129, 2.092176687148284, 9.930497402425814, 2.389855517802939, 94.28360713310542
0.577181208054, 6.439976362462879, 2.707854231467846, 31.98589589752709, 1.8605419389061384, 93.70819633913806, 4.426366342882314, 2.081200458590476, 9.592719001401349, 2.402459589782295, 94.25680873860261
0.58322147651, 6.399346754572074, 2.69445514155231, 31.458579063789486, 1.8697070800409574, 93.67468153666128, 4.388867889439467, 2.0703951913974215, 9.262161350952837, 2.414997880972294, 94.23026173670631
0.589261744966, 6.359242541817087, 2.6812619623586316, 30.94134539952144, 1.8788203863846218, 93.64139154383228, 4.351851772911054, 2.059756493116102, 8.938613853389086, 2.42747141067911, 94.2039632448606
0.595302013423, 6.3196516688375235, 2.6682694681888384, 30.433913442133417, 1.8878826609707169, 93.60832365473235, 4.315306939364991, 2.0492801276823145, 8.621873980931646, 2.439881172153305, 94.17791044665863
0.601342281879, 6.280562475567149, 2.6554726172707834, 29.93601221573542, 1.8968946864050793, 93.57547522593927, 4.279222697100121, 2.038962008333792, 8.31174689137682, 2.452228133512856, 94.15210058962967
0.607382550336, 6.241963680457032, 2.6428665435149505, 29.44738074235441, 1.905857225584664, 93.54284367443866, 4.243588701278652, 2.0287981909119286, 8.008045065619825, 2.464513238624557, 94.12653098312265
0.613422818792, 6.20384436456948, 2.6304465487184516, 28.967767580455547, 1.9147710223842398, 93.51042647562628, 4.208394939355976, 2.0187848675271653, 7.710587965596993, 2.476737407946079, 94.10119899628064
0.619463087248, 6.166193956489479, 2.6182080951878173, 28.49693038899215, 1.923636802312654, 93.47822116139555, 4.173631717259152, 2.0089183605649463, 7.41920171131158, 2.488901539330799, 94.07610205610172
0.625503355705, 6.1290022180041035, 2.606146798754242, 28.034635515342114, 1.9324552731402964, 93.4462253183066, 4.139289646268656, 1.9991951170108007, 7.13371877570691, 2.501006508797404, 94.05123764558166
0.631543624161, 6.092259230503828, 2.5942584221568485, 27.580657605608394, 1.9412271254992928, 93.41443658583201, 4.105359630561251, 1.9896117030746705, 6.853977696242012, 2.513053171266127, 94.0266033019343
0.637583892617, 6.055955382062777, 2.5825388687712665, 27.134779235871154, 1.9499530334578654, 93.3828526546758, 4.0718328553746375, 1.9801647990960114, 6.5798228021083744, 2.5250423612633703, 94.00219661488529
0.643624161074, 6.02008135515805, 2.570984176662424, 26.696790563081333, 1.958633655070197, 93.35147126516149, 4.0387007757573485, 1.9708511947124996, 6.311103956103004, 2.5369748935963585, 93.9780152250361
0.64966442953, 5.984628114990725, 2.559590512941927, 26.26648899437819, 1.9672696329030726, 93.32029020568626, 4.0059551058696865, 1.9616677842763715, 6.0476763102434035, 2.548851563999366, 93.95405682229402
0.655704697987, 5.949586898373838, 2.5483541684117648, 25.84367887369972, 1.9758615945404772, 93.28930731123735, 3.973587808803938, 1.9526115625035405, 5.789400074275285, 2.560673149752965, 93.93031914436557
0.661744966443, 5.914949203154876, 2.537271552477307, 25.428171184633115, 1.9844101530672762, 93.25852046196802, 3.94159108689408, 1.9436796203416447, 5.536140296282859, 2.572440410277667, 93.9067999753098
0.667785234899, 5.880706778142426, 2.526339188313752, 25.019783268526627, 1.9929159075330132, 93.22792758182996, 3.9099573724872485, 1.9348691410441234, 5.287766654667394, 2.5841540877032254, 93.8834971441484
0.673825503356, 5.846851613508626, 2.515553708271226, 24.618338556950025, 2.001379443396834, 93.19752663725973, 3.8786793191509865, 1.9261773964382929, 5.0441532608095585, 2.595814907414827, 93.86040852353052
0.679865771812, 5.8133759316409845, 2.5049118495047367, 24.223666317653997, 2.0098013329544475, 93.16731563591583, 3.847749793292019, 1.9176017433761912, 4.805178471778767, 2.607423578577291, 93.83753202844908
0.685906040268, 5.7802721784186115, 2.494410449816079, 23.83560141323567, 2.0181821357480136, 93.13729262546522, 3.8171618661637847, 1.909139620357707, 4.570724712494986, 2.618980794638358, 93.8148656150062
0.691946308725, 5.747533014889736, 2.484046443695652, 23.4539840717705, 2.0265223989597825, 93.1074556924158, 3.7869088062415095, 1.9007885443161967, 4.340678306789492, 2.6304872338120786, 93.7924072792258
0.697986577181, 5.7151513093287, 2.4738168585529388, 23.078659668719894, 2.034822657790262, 93.07780296099317, 3.7569840719447924, 1.8925461075574272, 4.114929316846883, 2.6419435595432543, 93.77015505591075
0.704026845638, 5.683120129651965, 2.4637188111250867, 22.70947851946934, 2.0430834358216527, 93.04833259205982, 3.727381304689102, 1.8844099748432788, 3.8933713905458305, 2.653350420953825, 93.74810701754284
0.710067114094, 5.651432736174051, 2.4537495040537487, 22.34629568189384, 2.0513052453672413, 93.01904278207464, 3.698094322248556, 1.8763778806121814, 3.6759016162470033, 2.6647084532720644, 93.72626127322334
0.71610738255, 5.620082574685366, 2.443906222620937, 21.988970768386384, 2.059488587807419, 92.98993176209045, 3.6691171124135806, 1.8684476263287781, 3.462420384606176, 2.676018278245378, 93.70461596765259
0.722147651007, 5.589063269835059, 2.4341863316352255, 21.637367766821445, 2.067633953912934, 92.9609977967886, 3.6404438269279584, 1.8606170779557705, 3.2528312570178812, 2.6872805045374615, 93.68316928014644
0.728187919463, 5.558368618803051, 2.4245872724602004, 21.291354869959058, 2.0757418241559673, 92.93223918354863, 3.612068775690723, 1.8528841635413436, 3.0470408403198803, 2.6984957281105473, 93.66191942368847
0.734228187919, 5.527992585246311, 2.415106560177521, 20.95080431282588, 2.083812669009601, 92.90365425155113, 3.583986421209289, 1.8452468709159835, 2.8449586674125626, 2.709664532593404, 93.64086464401589
0.740268456376, 5.497929293505313, 2.4057417808774586, 20.615592217639612, 2.091846949236181, 92.87524136091295, 3.5561913732909005, 1.8377032454928663, 2.646497083468624, 2.7207874896357467, 93.62000321873795
0.746308724832, 5.468173023057527, 2.3964905890701895, 20.2855984458684, 2.0998451161650946, 92.84699890185266, 3.5286783839603526, 1.8302513881663613, 2.451571137429056, 2.7318651592496557, 93.59933345648523
0.752348993289, 5.438718203205476, 2.3873507052115315, 19.960706457043663, 2.1078076119604185, 92.8189252938858, 3.5014423425925916, 1.822889453303521, 2.2600984785002893, 2.7428980901385867, 93.57885369608871
0.758389261745, 5.409559407987633, 2.3783199133371977, 19.64080317396715, 2.1157348698788923, 92.79101898504739, 3.4744782712494278, 1.81561564682373, 2.0719992573844266, 2.753886820014516, 93.55856230578725
0.764429530201, 5.380691351301142, 2.369396058799976, 19.32577885397476, 2.123627314518645, 92.76327845114228, 3.447781320210318, 1.8084282243619756, 1.887196031991209, 2.764831875903745, 93.53845768246202
0.770469798658, 5.352108882225947, 2.360577046104595, 19.01552696594057, 2.1314853620590624, 92.7357021950204, 3.4213467636876054, 1.8013254895114774, 1.7056136773956396, 2.7757337744418464, 93.51853825089735
0.776510067114, 5.323806980540483, 2.3518608368353218, 18.70994407272249, 2.1393094204921916, 92.70828874587669, 3.3951699957172767, 1.7943057921416437, 1.5271792998188474, 2.7865930221582302, 93.49880246306604
0.78255033557, 5.295780752419694, 2.343245447671637, 18.408929718769794, 2.147099889846038, 92.68103665857522, 3.3692465262167275, 1.7873675267875804, 1.3518221544234805, 2.797410115750763, 93.47924879743914
0.788590604027, 5.268025426306587, 2.3347289484875953, 18.112386322627806, 2.154857162400101, 92.65394451299517, 3.34357197720151, 1.7805091311075738, 1.1794735667272036, 2.808185542350871, 93.45987575831813
0.794630872483, 5.240536348949075, 2.3263094605307324, 17.820219074091796, 2.162581622893474, 92.62701091339899, 3.3181420791534872, 1.7737290844051876, 1.0100668574490186, 2.8189197797795194, 93.44068187518955
0.80067114094, 5.2133089815942935, 2.3179851546766135, 17.53233583577551, 2.1702736487258205, 92.60023448782128, 3.2929526675332657, 1.7670259062127978, 0.8435372706144548, 2.8296132967944527, 93.4216657021004
0.806711409396, 5.1863388963329635, 2.309754249755332, 17.24864704887383, 2.1779336101515216, 92.5736138874775, 3.267999679430085, 1.760398154933568, 0.679821904755137, 2.8402665533290588, 93.40282581705392
0.812751677852, 5.159621772586875, 2.301615010946487, 16.969065642911204, 2.185561870467277, 92.5471477861919, 3.243279150342799, 1.7538444265390432, 0.5188596470483091, 2.850880000723196, 93.38416082142494
0.818791946309, 5.133153393732791, 2.2935657482393554, 16.693506949279715, 2.193158786193426, 92.52083487984396, 3.2187872110858873, 1.7473633533196782, 0.36059111025006274, 2.8614540819463183, 93.36566933939368
0.824832214765, 5.106929643856585, 2.2856048149551262, 16.421888618380933, 2.2007247072492464, 92.49467388583238, 3.194520084814725, 1.7409536026857917, 0.2049585722846743, 2.8719892318132056, 93.34735001739764
0.830872483221, 5.080946504631623, 2.2777306063282983, 16.154130540197322, 2.2082599771224665, 92.46866354255599, 3.170474084164722, 1.7346138760165457, 0.05190591836013425, 2.882485877192595, 93.32920152360076
0.836912751678, 5.055200052315801, 2.2699415581444304, 15.890154768127049, 2.2157649330332307, 92.44280260891145, 0.0, 1.7317470482737554, 0.0, 2.8872577002421416, 95.66342111237707
0.842953020134, 5.029686454861894, 2.2622361454316433, 15.629885445926481, 2.2232399060927333, 92.41708986380577, 0.0, 1.732355473494545, 0.0, 2.886243658707004, 95.6534620629647
0.848993288591, 5.004401969136149, 2.254612881203355, 15.373248737612533, 2.230685221456733, 92.39152410568495, 0.0, 1.7296020370706646, 0.0, 2.89083840839378, 95.64074107020059
0.855033557047, 4.979342938240382, 2.2470703152499265, 15.120172760185001, 2.2381011984741495, 92.36610415207623, 0.0, 1.7303385973306808, 0.0, 2.889607853464799, 95.63089458076387
0.861073825503, 4.954505788932959, 2.2396070329769615, 14.870587519036935, 2.2454881508309237, 92.34082883914496, 0.0, 1.7311460674035564, 0.0, 2.888260034290003, 95.62109539894573
0.86711409396, 4.929887029144378, 2.232221654288152, 14.62442484592766, 2.2528463866893444, 92.31569702126457, 0.0, 1.7320241614469363, 0.0, 2.8867957568345872, 95.61134168169599
0.873154362416, 4.905483245583368, 2.2249128325106766, 14.381618339400296, 2.2601762088229918, 92.29070757059952, 0.0, 1.729490779162198, 0.0, 2.8910243756385365, 95.59886320577756
0.879194630872, 4.8812911014295715, 2.2176792533612257, 14.14210330753118, 2.2674779147474844, 92.26585937670093, 0.0, 1.73049325334201, 0.0, 2.8893496061563746, 95.58921001674427
0.885234899329, 4.857307334109123, 2.2105196339508755, 13.90581671290509, 2.2747517968471738, 92.24115134611391, 0.0, 1.7315653591556115, 0.0, 2.8875606534645755, 95.57959726014197
0.891275167785, 4.8335287531496105, 2.2034327218270757, 13.67269711971534, 2.281998142497947, 92.21658240199672, 0.0, 1.7291902668139612, 0.0, 2.891526800698755, 95.56728885411404
0.897315436242, 4.809952238111058, 2.196417294051143, 13.442684642893115, 2.2892172341862804, 92.1921514837509, 0.0, 1.7303842619498964, 0.0, 2.8895315970833626, 95.55776789403944
0.903355704698, 4.786574736589741, 2.1894721563097024, 13.215720899175396, 2.296409349624684, 92.16785754666232, 0.0, 1.7316470787578322, 0.0, 2.8874243841803295, 95.54828234870017
0.909395973154, 4.76339326229183, 2.1825961420586193, 12.991748960025353, 2.3035747618636644, 92.14369956155242, 0.0, 1.729425339214743, 0.0, 2.8911337694810713, 95.53613379116592
0.915436241611, 4.740404893173921, 2.1757881116980196, 12.770713306323495, 2.310713739400343, 92.11967651443953, 0.0, 1.7308078932528232, 0.0, 2.888824357394838, 95.5267313698556
0.921476510067, 4.717606769647786, 2.1690469517770747, 12.552559784751768, 2.3178265462838397, 92.09578740620992, 0.0, 1.732258630843447, 0.0, 2.886405015378951, 95.5173593469378
0.927516778523, 4.694996092846629, 2.1623715742273006, 12.337235565797473, 2.3249134422175475, 92.07203125229809, 0.0, 1.7301857721997795, 0.0, 2.8898630888883905, 95.50536057743369
0.93355704698, 4.672570122950418, 2.1557609156231434, 12.124689103305942, 2.3319746826584113, 92.04840708237587, 0.0, 1.7317544124485817, 0.0, 2.887245422363523, 95.49606304225662
0.939597315436, 4.650326177567913, 2.1492139364687466, 11.914870095516422, 2.339010518913298, 92.0249139400505, 0.0, 1.7297774059668176, 0.0, 2.890545328406212, 95.48416046464511
0.945637583893, 4.628261630173061, 2.1427296205097823, 11.707729447517039, 2.346021198232594, 92.00155088257094, 0.0, 1.7314627432541336, 0.0, 2.887731786017489, 95.47493196885159
0.951677852349, 4.606373908593683, 2.1363069740693263, 11.503219235058928, 2.353006963901094, 91.97831698054227, 0.0, 1.7295797327090383, 0.0, 2.8908756881468003, 95.4631215863623
0.957718120805, 4.584660493550302, 2.1299450254067818, 11.30129266967214, 2.3599680553263016, 91.95521131764784, 0.0, 1.7313806847665945, 0.0, 2.8878686495650983, 95.45395669462152
0.963758389262, 4.563118917243207, 2.1236428240989293, 11.101904065028803, 2.3669047081242094, 91.93223299037918, 0.0, 1.7295899273603912, 0.0, 2.8908586485761605, 95.44223454894765
0.969798657718, 4.541746761985824, 2.117399440442177, 10.905008804501282, 2.373817154202669, 91.90938110777296, 0.0, 1.7315055304377238, 0.0, 2.8876604273599993, 95.43312783338999
0.975838926174, 4.520541658882629, 2.1112139648751898, 10.710563309866375, 2.3807056218424134, 91.88665479115521, 0.0, 1.7298053915005822, 0.0, 2.890498563923754, 95.42149000034345
0.981879194631, 4.4995012865498865, 2.105085507421054, 10.5185250111077, 2.3875703357758202, 91.86405317389227, 0.0, 1.7318347959447666, 0.0, 2.887111410226836, 95.4124360350972
0.987919463087, 4.478623369877525, 2.0990131971482247, 10.328852317271949, 2.3944115172634968, 91.84157540114829, 0.0, 1.7302237440323265, 0.0, 2.8897996673813897, 95.40087862039339
0.993959731544, 4.457905678830666, 2.0929961816494913, 10.141504588335847, 2.401229384168747, 91.81922062964935, 0.0, 1.7323662102518724, 0.0, 2.886225770515946, 95.39187197620686
1.0, 4.437346027289218, 2.0870336265382727, 9.95644210804289, 2.408024151030008, 91.79698802745341, 0.0, 1.7308428126104043, 0.0, 2.888766076024635, 95.38039111136496

